Scaled Relative Graphs for Nonmonotone Operators with Applications in Circuit Theory

The scaled relative graph (SRG) is a powerful graphical tool for analyzing the properties of operators, by mapping their graph onto the complex plane. In this work, we study the SRG of two classes of nonmonotone operators, namely the general class of semimonotone operators and a class of angle-bounded operators. In particular, we provide an analytical description of the SRG of these classes and show that membership of an operator to these classes can be verified through geometric containment of its SRG. To illustrate the importance of these results, we provide several examples in the context of electrical circuits. Most notably, we show that the Ebers-Moll transistor belongs to the class of angle-bounded operators and use this result to compute the response of a common-emitter amplifier using Chambolle-Pock, despite the underlying nonsmoothness and multi-valuedness, leveraging recent convergence results for this algorithm in the nonmonotone setting.

==> data/common_emitter.csv <==
t,ic,ie,v1,v2
0,-0.0200000054131289,1.19949335153569e-08,-1.9999993693442,0
0.00391389432485323,-0.0202265513632129,0.000819653476366646,-1.94142823194461,0
0.00782778864970646,-0.020452960315891,0.00163879930225312,-1.88289251382257,0
0.0117416829745597,-0.0206790953566026,0.00245695411678031,-1.82442761283681,0
0.0156555772994129,-0.0209048197364281,0.00327362316342229,-1.76606888402135,0
0.0195694716242661,-0.0211299969547833,0.00408831258413026,-1.70785161820551,0
0.0234833659491194,-0.0213544908419651,0.00490052971797953,-1.64981102067278,0
0.0273972602739726,-0.0215781656414959,0.00570978339909255,-1.59198218987139,0
0.0313111545988258,-0.0218008860922188,0.00651558425365801,-1.53440009618948,0
0.0352250489236791,-0.0220225175100931,0.00731744499586608,-1.47709956080773,0
0.0391389432485323,-0.0222429258696403,0.00811488072258099,-1.42011523464222,0
0.0430528375733855,-0.022461977884993,0.008907409206573,-1.36348157739024,0
0.0469667318982387,-0.0226795410904952,0.0096945511881317,-1.30723283669175,0
0.050880626223092,-0.0228954839208078,0.0104758306648853,-1.25140302741903,0
0.0547945205479452,-0.0231096757904686,0.01125077517965,-1.19602591110718,0
0.0587084148727984,-0.0233219871728607,0.0120189161061351,-1.14113497553771,0
0.0626223091976517,-0.0235322896785398,0.0127797889323321,-1.08676341448777,0
0.0665362035225049,-0.0237404561328742,0.0135329335414153,-1.03294410765713,0
0.0704500978473581,-0.0239463606529506,0.0142778944899849,-0.979709600785037,0
0.0743639921722113,-0.0241498787236976,0.0150142212834838,-0.927092085969146,0
0.0782778864970646,-0.0243508872731834,0.0157414686486217,-0.875123382198193,0
0.0821917808219178,-0.0245492647470396,0.0164591968026417,-0.823834916110367,0
0.086105675146771,-0.0247448911819683,0.0171669717192668,-0.773257702988899,0
0.0900195694716243,-0.0249376482782864,0.0178643653911659,-0.72342232800643,0
0.0939334637964775,-0.025127419471464,0.0185509560887783,-0.674358927729487,0
0.0978473581213307,-0.0253140900026137,0.019226328615344,-0.626097171894209,0
0.101761252446184,-0.0254975469878878,0.0198900745579821,-0.578666245464401,0
0.105675146771037,-0.0256776794867417,0.0205417925346667,-0.532094830982742,0
0.10958904109589,-0.0258543785690221,0.0211810884369529,-0.486411091225785,0
0.113502935420744,-0.0260275373808396,0.0218075756683012,-0.44164265217334,0
0.117416829745597,-0.0261970512091856,0.0224208753778631,-0.39781658630236,0
0.12133072407045,-0.0263628175452545,0.0230206166895787,-0.354959396215673,0
0.125244618395303,-0.0265247361464332,0.0236064369264555,-0.313096998615227,0
0.129158512720157,-0.02668270909692,0.0241779818298861,-0.272254708629689,0
0.13307240704501,-0.0268366408669363,0.0247349057738765,-0.232457224505837,0
0.136986301369863,-0.0269864383704961,0.0252768719740545,-0.193728612672946,0
0.140900195694716,-0.0271320110216966,0.0258035526913301,-0.1560922931893,0
0.144814090019569,-0.0272732707894978,0.0263146294300869,-0.119571025579561,0
0.148727984344423,-0.0274101322509569,0.0268097931307836,-0.0841868950715638,0
0.152641878669276,-0.0275425126428853,0.0272887443568492,-0.0499612992408855,0
0.156555772994129,-0.0276703319118974,0.0277511934757585,-0.0169149350712718,0
0.160469667318982,-0.0276939634977724,0.0281968608341803,0,0
0.164383561643836,-0.0276082402781613,0.0286254769270894,0,0
0.168297455968689,-0.027525979150443,0.0290367825607422,0,0
0.172211350293542,-0.0274472298597624,0.0294305290094174,0,0
0.176125244618395,-0.0273720400275779,0.029806478165826,0,0
0.180039138943249,-0.0273004551228637,0.0301644026850996,0,0
0.183953033268102,-0.0272325184346136,0.0305040861222713,0,0
0.187866927592955,-0.0271682710456635,0.030825323063165,0,0
0.191780821917808,-0.0271077518078472,0.0311279192486134,0,0
0.195694716242661,-0.0270509973185021,0.0314116916919315,0,0
0.199608610567515,-0.0269980418983382,0.031676468789572,0,0
0.203522504892368,-0.026948917570683,0.0319220904248987,0,0
0.207436399217221,-0.0269036540421169,0.0321484080650118,0,0
0.211350293542074,-0.0268622786845085,0.0323552848505696,0,0
0.215264187866928,-0.0268248165184626,0.0325425956785503,0,0
0.219178082191781,-0.0267912901981893,0.0327102272779041,0,0
0.223091976516634,-0.0267617199978047,0.0328580782780516,0,0
0.227005870841487,-0.0267361237990708,0.0329860592701844,0,0
0.23091976516634,-0.0267145170805819,0.0330940928613321,0,0
0.234833659491194,-0.026696912908404,0.0331821137211648,0,0
0.238747553816047,-0.0266833219281741,0.0332500686214983,0,0
0.2426614481409,-0.026673752358662,0.0332979164684841,0,0
0.246575342465753,-0.0266682099868007,0.0333256283274579,0,0
0.250489236790607,-0.0266666981641864,0.0333331874404385,0,0
0.25440313111546,-0.0266692178050521,0.0333205892362614,0,0
0.258317025440313,-0.0266757673857146,0.0332878413333424,0,0
0.262230919765166,-0.0266863429454958,0.0332349635350711,0,0
0.26614481409002,-0.0267009380891181,0.0331619878178359,0,0
0.270058708414873,-0.0267195439905715,0.0330689583116858,0,0
0.273972602739726,-0.0267421493984511,0.0329559312736451,0,0
0.277886497064579,-0.0267687406427607,0.0328229750536931,0,0
0.281800391389432,-0.0267993016431799,0.0326701700534318,0,0
0.285714285714286,-0.0268338139187879,0.0324976086774642,0,0
0.289628180039139,-0.026872256599239,0.0323053952775163,0,0
0.293542074363992,-0.0269146064373843,0.0320936460893322,0,0
0.297455968688845,-0.0269608378233288,0.0318624891623852,0,0
0.301369863013699,-0.0270109227999189,0.0316120642824418,0,0
0.305283757338552,-0.0270648310796482,0.0313425228870315,0,0
0.309197651663405,-0.0271225300629737,0.0310540279738679,0,0
0.313111545988258,-0.0271839848580289,0.0307467540022813,0,0
0.317025440313112,-0.0272491583017239,0.030420886787719,0,0
0.320939334637965,-0.0273180109822188,0.0300766233893781,0,0
0.324853228962818,-0.0273905012627568,0.0297141719910398,0,0
0.328767123287671,-0.0274665853068431,0.0293337517751762,0,0
0.332681017612524,-0.0275462171047534,0.0289355927904052,0,0
0.336594911937378,-0.0276293485013575,0.0285199358123754,0,0
0.340508806262231,-0.0277159292252395,0.0280870321981633,0,0
0.344422700587084,-0.0276388089745802,0.0276371437342725,-0.0250648679752148,0
0.348336594911937,-0.0275098420698622,0.0271705424783252,-0.0584079416141048,0
0.352250489236791,-0.0273763337988545,0.0266875105945429,-0.092925139040382,0
0.356164383561644,-0.0272383648969965,0.0261883401831156,-0.128595586932303,0
0.360078277886497,-0.0270960187971707,0.0256733331035621,-0.165397714571759,0
0.36399217221135,-0.0269493815792493,0.0251428007921887,-0.20330926688856,0
0.367906066536204,-0.0267985419180396,0.024597064073757,-0.2423073179186,0
0.371819960861057,-0.0266435910296603,0.0240364529674737,-0.282368284667674,0
0.37573385518591,-0.0264846226163813,0.0234613064874208,-0.323467941372666,0
0.379647749510763,-0.0263217328099597,0.0228719724375459,-0.365581434151397,0
0.383561643835616,-0.0261550201135068,0.0222688072013379,-0.408683296032313,0
0.38747553816047,-0.025984585341921,0.0216521755263132,-0.45274746235496,0
0.391389432485323,-0.0258105315609227,0.0210224503034454,-0.497747286531851,0
0.395303326810176,-0.0256329640247287,0.0203800123416695,-0.543655556162248,0
0.399217221135029,-0.0254519901124017,0.0197252501375983,-0.590444509488115,0
0.403131115459883,-0.0252677192629167,0.0190585596405894,-0.638085852182284,0
0.407045009784736,-0.0250802629089801,0.0183803440133062,-0.686550774458662,0
0.410958904109589,-0.0248897344096442,0.0176910133879165,-0.735809968494153,0
0.414872798434442,-0.0246962489817565,0.016990984618076,-0.785833646151733,0
0.418786692759295,-0.0244999236302851,0.0162806810268478,-0.836591556994051,0
0.422700587084149,-0.0243008770775639,0.0155605321507097,-0.888053006576497,0
0.426614481409002,-0.0240992296914975,0.0148309734798031,-0.94018687500885,0
0.430528375733855,-0.0238951034127731,0.0140924461945832,-0.992961635774167,0
0.434442270058708,-0.0236886216811196,0.013345396899027,-1.04634537479356,0
0.438356164383562,-0.023479909360661,0.0125902773505618,-1.10030580972535,0
0.442270058708415,-0.0232690926644083,0.0118275441868774,-1.15481030948697,0
0.446183953033268,-0.0230562990779355,0.0110576586497872,-1.20982591398765,0
0.450097847358121,-0.0228416572822865,0.0102810863063047,-1.26531935406013,0
0.454011741682975,-0.0226252970761588,0.00949829676710515,-1.32125707157933,0
0.457925636007828,-0.0224073492974107,0.0087097634025409,-1.37760523975562,0
0.461839530332681,-0.0221879457439417,0.00791596305638424,-1.43432978359068,0
0.465753424657534,-0.0219672190939905,0.00711737575746895,-1.49139640048341,0
0.469667318982387,-0.021745302825902,0.00631448442940637,-1.54877058097348,0
0.473581213307241,-0.0215223311374099,0.00550777459855052,-1.60641762960997,0
0.477495107632094,-0.0212984388644841,0.0046977341003896,-1.66430268593248,0
0.481409001956947,-0.0210737613997924,0.00388485278454078,-1.72239074555203,0
0.4853228962818,-0.020848434610826,0.00306962221852729,-1.78064668131901,0
0.489236790606654,-0.0206225947577366,0.00225253539051652,-1.83903526456536,0
0.493150684931507,-0.0203963784109376,0.00143408641119902,-1.89752118640809,0
0.49706457925636,-0.0201699223685163,0.000614770214988741,-1.95606907910142,0
0.500978473581213,-0.0200245915684003,-4.72914776928518e-05,-2.00245915684003,-0.00472914776928518
0.504892367906067,-0.0201229392530212,-0.000236421640425401,-2.01229392530212,-0.0236421640425401
0.50880626223092,-0.0202212125935246,-0.000425408833701085,-2.02212125935246,-0.0425408833701085
0.512720156555773,-0.0203193521618221,-0.000614138772734769,-2.03193521618221,-0.0614138772734769
0.516634050880626,-0.0204172986107205,-0.000802497328308716,-2.04172986107205,-0.0802497328308716
0.520547945205479,-0.0205149927098103,-0.000990370595789081,-2.05149927098103,-0.0990370595789082
0.524461839530333,-0.0206123753812834,-0.00117764496400658,-2.06123753812834,-0.117764496400658
0.528375733855186,-0.0207093877356591,-0.00136420718395973,-2.07093877356591,-0.136420718395973
0.532289628180039,-0.0208059711073955,-0.00154994443729903,-2.08059711073955,-0.154994443729903
0.536203522504892,-0.0209020670903664,-0.00173474440455075,-2.09020670903664,-0.173474440455075
0.540117416829746,-0.0209976175731803,-0.00191849533303905,-2.09976175731803,-0.191849533303905
0.544031311154599,-0.021092564774322,-0.00210108610446529,-2.1092564774322,-0.210108610446529
0.547945205479452,-0.021186851277094,-0.00228240630210377,-2.1186851277094,-0.228240630210377
0.551859099804305,-0.0212804200643381,-0.0024623462775732,-2.12804200643381,-0.24623462775732
0.555772994129158,-0.0213732145529146,-0.00264079721714352,-2.13732145529146,-0.264079721714353
0.559686888454012,-0.0214651786279198,-0.00281765120753802,-2.14651786279198,-0.281765120753802
0.563600782778865,-0.0215562566766193,-0.00299280130119085,-2.15562566766193,-0.299280130119085
0.567514677103718,-0.0216463936220788,-0.0031661415809207,-2.16463936220788,-0.31661415809207
0.571428571428571,-0.0217355349564703,-0.00333756722398121,-2.17355349564703,-0.333756722398121
0.575342465753425,-0.0218236267740338,-0.00350697456544968,-2.18236267740338,-0.350697456544968
0.579256360078278,-0.0219106158036761,-0.00367426116091553,-2.19106158036761,-0.367426116091553
0.583170254403131,-0.021996449441184,-0.00383932584843077,-2.1996449441184,-0.383932584843077
0.587084148727984,-0.0220810757810361,-0.00400206880968487,-2.20810757810361,-0.400206880968487
0.590998043052838,-0.0221644436477909,-0.0041623916303671,-2.21644436477909,-0.41623916303671
0.594911937377691,-0.0222465026270336,-0.00432019735967994,-2.22465026270336,-0.432019735967994
0.598825831702544,-0.022327203095863,-0.00447539056896731,-2.2327203095863,-0.447539056896731
0.602739726027397,-0.0224064962528997,-0.00462787740942247,-2.24064962528997,-0.462787740942247
0.60665362035225,-0.0224843341477971,-0.0047775656688405,-2.24843341477971,-0.47775656688405
0.610567514677104,-0.0225606697102382,-0.00492436482738101,-2.25606697102382,-0.492436482738101
0.614481409001957,-0.0226354567784,-0.00506818611230764,-2.26354567784,-0.506818611230764
0.61839530332681,-0.0227086501268688,-0.00520894255167078,-2.27086501268688,-0.520894255167078
0.622309197651663,-0.0227802054939888,-0.00534654902690155,-2.27802054939888,-0.534654902690155
0.626223091976517,-0.0228500796086282,-0.00548092232428488,-2.28500796086282,-0.548092232428488
0.63013698630137,-0.022918230216346,-0.00561198118528067,-2.2918230216346,-0.561198118528067
0.634050880626223,-0.0229846161049446,-0.00573964635566272,-2.29846161049446,-0.573964635566272
0.637964774951076,-0.0230491971293917,-0.00586384063344546,-2.30491971293917,-0.586384063344546
0.64187866927593,-0.0231119342360963,-0.00598448891556976,-2.31119342360963,-0.598448891556976
0.645792563600783,-0.0231727894865261,-0.00610151824331943,-2.31727894865261,-0.610151824331943
0.649706457925636,-0.0232317260801493,-0.00621485784644096,-2.32317260801493,-0.621485784644096
0.653620352250489,-0.0232887083766888,-0.00632443918593992,-2.32887083766888,-0.632443918593992
0.657534246575342,-0.0233437019176746,-0.00643019599552797,-2.33437019176746,-0.643019599552797
0.661448140900196,-0.0233966734472817,-0.00653206432169561,-2.33966734472817,-0.653206432169561
0.665362035225049,-0.0234475909324409,-0.0066299825623863,-2.34475909324409,-0.66299825623863
0.669275929549902,-0.0234964235822093,-0.00672389150424857,-2.34964235822093,-0.672389150424857
0.673189823874755,-0.0235431418663907,-0.00681373435844367,-2.35431418663907,-0.681373435844367
0.677103718199609,-0.0235877175333933,-0.00689945679498708,-2.35877175333933,-0.689945679498708
0.681017612524462,-0.0236301236273136,-0.00698100697560302,-2.36301236273136,-0.698100697560302
0.684931506849315,-0.0236703345042376,-0.00705833558507225,-2.36703345042376,-0.705833558507225
0.688845401174168,-0.0237083258477482,-0.0071313958610541,-2.37083258477482,-0.71313958610541
0.692759295499021,-0.0237440746836296,-0.00720014362236465,-2.37440746836296,-0.720014362236465
0.696673189823875,-0.023777559393761,-0.00726453729569412,-2.3777559393761,-0.726453729569412
0.700587084148728,-0.0238087597291886,-0.00732453794074719,-2.38087597291886,-0.732453794074719
0.704500978473581,-0.0238376568223714,-0.00738010927379102,-2.38376568223714,-0.738010927379102
0.708414872798434,-0.0238642331985904,-0.00743121768959689,-2.38642331985904,-0.743121768959689
0.712328767123288,-0.0238884727865163,-0.00747783228176201,-2.38884727865163,-0.747783228176201
0.716242661448141,-0.0239103609279276,-0.00751992486139929,-2.39103609279276,-0.751992486139929
0.720156555772994,-0.0239298843865756,-0.00755746997418384,-2.39298843865756,-0.755746997418384
0.724070450097847,-0.0239470313561878,-0.00759044491574573,-2.39470313561878,-0.759044491574573
0.727984344422701,-0.0239617914676079,-0.00761882974539985,-2.39617914676079,-0.761882974539985
0.731898238747554,-0.0239741557950664,-0.00764260729820449,-2.39741557950664,-0.764260729820449
0.735812133072407,-0.0239841168615775,-0.00766176319534133,-2.39841168615775,-0.766176319534134
0.73972602739726,-0.0239916686434616,-0.0076762858528107,-2.39916686434616,-0.76762858528107
0.743639921722113,-0.0239968065739871,-0.00768616648843662,-2.39968065739871,-0.768616648843662
0.747553816046967,-0.0239995275461324,-0.00769139912717759,-2.39995275461324,-0.769139912717759
0.75146771037182,-0.0239998299144648,-0.00769198060473989,-2.39998299144648,-0.769198060473989
0.755381604696673,-0.0239977134961353,-0.007687910569491,-2.39977134961353,-0.7687910569491
0.759295499021526,-0.0239931795709896,-0.00767919148267233,-2.39931795709896,-0.767919148267233
0.76320939334638,-0.0239862308807936,-0.0076658286169108,-2.39862308807936,-0.76658286169108
0.767123287671233,-0.0239768716275758,-0.0076478300530304,-2.39768716275758,-0.76478300530304
0.771037181996086,-0.0239651074710861,-0.00762520667516547,-2.39651074710861,-0.762520667516547
0.774951076320939,-0.0239509455253731,-0.00759797216417892,-2.39509455253731,-0.759797216417892
0.778864970645793,-0.0239343943544823,-0.00756614298938903,-2.39343943544823,-0.756614298938903
0.782778864970646,-0.0239154639672773,-0.00752973839861008,-2.39154639672773,-0.752973839861008
0.786692759295499,-0.0238941658113867,-0.00748878040651284,-2.38941658113867,-0.748878040651284
0.790606653620352,-0.0238705127662821,-0.00744329378131172,-2.38705127662821,-0.744329378131172
0.794520547945205,-0.0238445191354892,-0.00739330602978693,-2.38445191354892,-0.739330602978693
0.798434442270059,-0.0238162006379383,-0.00733884738065049,-2.38162006379383,-0.733884738065049
0.802348336594912,-0.0237855743984585,-0.00727995076626628,-2.37855743984585,-0.727995076626628
0.806262230919765,-0.0237526589374223,-0.00721665180273507,-2.37526589374223,-0.721665180273507
0.810176125244618,-0.0237174741595455,-0.00714898876835667,-2.37174741595455,-0.714898876835667
0.814090019569472,-0.0236800413418508,-0.00707700258048222,-2.36800413418508,-0.707700258048222
0.818003913894325,-0.0236403831208007,-0.0070007367707705,-2.36403831208007,-0.70007367707705
0.821917808219178,-0.023598523478609,-0.00692023745886341,-2.3598523478609,-0.692023745886341
0.825831702544031,-0.0235544877287381,-0.00683555332449636,-2.35544877287381,-0.683555332449636
0.829745596868884,-0.0235083025005915,-0.00674673557806054,-2.35083025005915,-0.674673557806054
0.833659491193738,-0.0234599957234102,-0.0066538379296349,-2.34599957234102,-0.66538379296349
0.837573385518591,-0.0234095966093833,-0.0065569165565064,-2.34095966093833,-0.65569165565064
0.841487279843444,-0.0233571356359832,-0.00645603006919838,-2.33571356359832,-0.645603006919838
0.845401174168297,-0.0233026445275343,-0.00635123947602746,-2.33026445275343,-0.635123947602746
0.849315068493151,-0.0232461562360295,-0.00624260814621046,-2.32461562360295,-0.624260814621046
0.853228962818004,-0.0231877049212027,-0.00613020177154359,-2.31877049212027,-0.613020177154359
0.857142857142857,-0.0231273259298721,-0.00601408832667715,-2.31273259298721,-0.601408832667715
0.86105675146771,-0.0230650557745651,-0.00589433802800977,-2.30650557745651,-0.589433802800977
0.864970645792564,-0.023000932111438,-0.00577102329122696,-2.3000932111438,-0.577102329122696
0.868884540117417,-0.0229349937175051,-0.00564421868750971,-2.29349937175051,-0.564421868750971
0.87279843444227,-0.0228672804671886,-0.00551400089843967,-2.28672804671886,-0.551400089843967
0.876712328767123,-0.0227978333082066,-0.00538044866962805,-2.27978333082066,-0.538044866962805
0.880626223091976,-0.0227266942368101,-0.00524364276309638,-2.27266942368101,-0.524364276309638
0.88454011741683,-0.0226539062723877,-0.00510366590843794,-2.26539062723877,-0.510366590843794
0.888454011741683,-0.0225795134314505,-0.00496060275278929,-2.25795134314505,-0.496060275278929
0.892367906066536,-0.022503560701014,-0.00481453980964227,-2.2503560701014,-0.481453980964227
0.896281800391389,-0.0224260940113942,-0.00466556540652736,-2.24260940113942,-0.466556540652736
0.900195694716243,-0.022347160208432,-0.00451376963160003,-2.2347160208432,-0.451376963160003
0.904109589041096,-0.0222668070251645,-0.00435924427916244,-2.22668070251645,-0.435924427916244
0.908023483365949,-0.0221850830529598,-0.00420208279415334,-2.21850830529598,-0.420208279415334
0.911937377690802,-0.0221020377121327,-0.00404238021563984,-2.21020377121327,-0.404238021563984
0.915851272015656,-0.0220177212220595,-0.00388023311934517,-2.20177212220595,-0.388023311934517
0.919765166340509,-0.0219321845708085,-0.00371573955924716,-2.19321845708085,-0.371573955924716
0.923679060665362,-0.0218454794843071,-0.00354899900828283,-2.18454794843071,-0.354899900828283
0.927592954990215,-0.0217576583950613,-0.00338011229819483,-2.17576583950613,-0.338011229819483
0.931506849315068,-0.0216687744104493,-0.00320918155855628,-2.16687744104493,-0.320918155855628
0.935420743639922,-0.0215788812806056,-0.00303631015501073,-2.15788812806056,-0.303631015501073
0.939334637964775,-0.0214880333659176,-0.0028616026267646,-2.14880333659176,-0.28616026267646
0.943248532289628,-0.0213962856041524,-0.00268516462337002,-2.13962856041524,-0.268516462337002
0.947162426614481,-0.0213036934772348,-0.00250710284083615,-2.13036934772348,-0.250710284083615
0.951076320939335,-0.0212103129776961,-0.00232752495710776,-2.12103129776961,-0.232752495710776
0.954990215264188,-0.021116200574814,-0.00214653956694993,-2.1116200574814,-0.214653956694993
0.958904109589041,-0.0210214131804648,-0.00196425611627836,-2.10214131804648,-0.196425611627836
0.962818003913894,-0.020926008114707,-0.00178078483597503,-2.0926008114707,-0.178078483597503
0.966731898238748,-0.0208300430711191,-0.00159623667522905,-2.08300430711191,-0.159623667522905
0.970645792563601,-0.0207335760819105,-0.00141072323444324,-2.07335760819105,-0.141072323444324
0.974559686888454,-0.0206366654828284,-0.00122435669774687,-2.06366654828284,-0.122435669774687
0.978473581213307,-0.0205393698778808,-0.00103724976515538,-2.05393698778808,-0.103724976515538
0.98238747553816,-0.0204417481038975,-0.000849515584418203,-2.04417481038975,-0.0849515584418203
0.986301369863014,-0.0203438591949498,-0.000661267682595744,-2.03438591949498,-0.0661267682595744
0.990215264187867,-0.0202457623466517,-0.000472619897407059,-2.02457623466517,-0.0472619897407059
0.99412915851272,-0.0201475168803626,-0.000283686308389604,-2.01475168803626,-0.0283686308389604
0.998043052837573,-0.0200491822073147,-9.45811679128329e-05,-2.00491822073147,-0.00945811679128329
1.00195694716243,-0.0201132869514797,0.00040986371763468,-1.97071158668853,0
1.00587084148728,-0.0203397815243,0.00122931931652823,-1.91215373235478,0
1.00978473581213,-0.020566070626902,0.00204803152577361,-1.85364900024362,0
1.01369863013699,-0.0207920174172012,0.00286550525177592,-1.79523276947585,0
1.01761252446184,-0.021017485260117,0.00368124614987866,-1.73694036565351,0
1.02152641878669,-0.0212423378101991,0.0044947609233053,-1.67880703949771,0
1.02544031311155,-0.0214664390940783,0.00530555762146652,-1.62086794553177,0
1.0293542074364,-0.0216896535926933,0.00611314593745418,-1.56315812082242,0
1.03326810176125,-0.0219118463232413,0.00691703750454036,-1.50571246379216,0
1.03718199608611,-0.0221328829208058,0.00771674619150427,-1.44856571311537,0
1.04109589041096,-0.0223526297196094,0.008511788396606,-1.39175242671109,0
1.04500978473581,-0.0225709538338454,0.00930168334003188,-1.33530696084503,0
1.04892367906067,-0.0227877232380359,0.0100859533546325,-1.2792634493536,0
1.05283757338552,-0.0230028068468711,0.0108641241747787,-1.2236557830024,0
1.05675146771037,-0.0232160745944794,0.0116357252231609,-1.16851758899172,0
1.06066536203523,-0.023427397513081,0.0124002898953574,-1.11388221062141,0
1.06457925636008,-0.0236366478109778,0.0131573558420005,-1.05978268712749,0
1.06849315068493,-0.023843698949832,0.0139064652483701,-1.00625173370248,0
1.07240704500978,-0.0240484257211861,0.0146471651112435,-0.953321721711914,0
1.07632093933464,-0.0242507043221801,0.0153790075128378,-0.901024659118553,0
1.08023483365949,-0.0244504124304169,0.0161015498916744,-0.849392171126522,0
1.08414872798434,-0.0246474292779344,0.0168143553102071,-0.798455481056787,0
1.0880626223092,-0.0248416357242357,0.0175169927190475,-0.748245391465759,0
1.09197651663405,-0.0250329143283367,0.01820903721763,-0.69879226551826,0
1.0958904109589,-0.0252211494197847,0.0188900703111589,-0.650126008626271,0
1.09980430528376,-0.0254062271686075,0.0195596801636819,-0.602276050364434,0
1.10371819960861,-0.0255880356541484,0.0202174618471356,-0.555271326673363,0
1.10763209393346,-0.0257664649327476,0.0208630175862158,-0.509140262361379,0
1.11154598825832,-0.0259414071042271,0.0214959569989198,-0.463910753915462,0
1.11545988258317,-0.026112756377141,0.0221158973326205,-0.419610152631541,0
1.11937377690802,-0.0262804091327491,0.022722463695524,-0.376265248074644,0
1.12328767123288,-0.0264442639876782,0.0233152892833766,-0.333902251878556,0
1.12720156555773,-0.0266042218552308,0.0238940156012782,-0.29254678189513,0
1.13111545988258,-0.0267601860053044,0.0244582926804731,-0.252223846702565,0
1.13502935420744,-0.0269120621228873,0.0250077792899835,-0.212957830482164,0
1.13894324853229,-0.0270597583650923,0.0255421431429596,-0.174772478272663,0
1.14285714285714,-0.0272031854166964,0.0260610610976211,-0.137690881611098,0
1.146771037182,-0.0273422565441518,0.0265642193526675,-0.101735464568835,0
1.15068493150685,-0.0274768876480354,0.0270513136370422,-0.066927970191196,0
1.1545988258317,-0.0276069973139058,0.0275220493939304,-0.0332894473489964,0
1.15851272015656,-0.0277325068615362,0.0279761419588854,-0.000840238009802263,0
1.16242661448141,-0.0276506723176945,0.028413316731971,0,0
1.16634050880626,-0.0275666737943164,0.0288333093438183,0,0
1.17025440313112,-0.0274861624990142,0.029235865815496,0,0
1.17416829745597,-0.0274091871187698,0.0296207427120967,0,0
1.17808219178082,-0.0273357942023184,0.0299877072899478,0,0
1.18199608610568,-0.0272660281319989,0.0303365376373568,0,0
1.18590998043053,-0.0271999310969154,0.0306670228088062,0,0
1.18982387475538,-0.0271375430674242,0.0309789629525166,0,0
1.19373776908023,-0.0270789017709629,0.0312721694313026,0,0
1.19765166340509,-0.0270240426692359,0.0315464649366444,0,0
1.20156555772994,-0.0269729989367696,0.0318016835959114,0,0
1.20547945205479,-0.0269258014408513,0.0320376710726692,0,0
1.20939334637965,-0.0268824787228632,0.0322542846600091,0,0
1.2133072407045,-0.0268430569810222,0.0324513933668474,0,0
1.21722113502935,-0.0268075600545379,0.0326288779971376,0,0
1.22113502935421,-0.0267760094091962,0.0327866312219522,0,0
1.22504892367906,-0.0267484241243783,0.0329245576443857,0,0
1.22896281800391,-0.0267248208815233,0.0330425738572439,0,0
1.23287671232877,-0.0267052139540403,0.0331406084934815,0,0
1.23679060665362,-0.0266896151986773,0.0332186022693599,0,0
1.24070450097847,-0.0266780340483506,0.0332765080202979,0,0
1.24461839530333,-0.0266704775064411,0.0333142907293919,0,0
1.24853228962818,-0.0266669501425588,0.033331927548592,0,0
1.25244618395303,-0.0266674540897794,0.0333294078125191,0,0
1.25636007827789,-0.0266719890433549,0.0333067330449137,0,0
1.26027397260274,-0.0266805522608974,0.0332639169577155,0,0
1.26418786692759,-0.0266931385640375,0.0332009854427704,0,0
1.26810176125245,-0.0267097403415561,0.0331179765561741,0,0
1.2720156555773,-0.0267303475539868,0.0330149404952578,0,0
1.27592954990215,-0.026754947739687,0.0328919395682336,0,0
1.27984344422701,-0.026783526022374,0.0327490481565144,0,0
1.28375733855186,-0.0268160651201206,0.0325863526697348,0,0
1.28767123287671,-0.0268525453558063,0.0324039514934967,0,0
1.29158512720157,-0.026892944669016,0.0322019549298732,0,0
1.29549902152642,-0.0269372386293811,0.0319804851307069,0,0
1.29941291585127,-0.0269854004513524,0.0317396760237417,0,0
1.30332681017613,-0.0270374010103984,0.0314796732316337,0,0
1.30724070450098,-0.0270932088606173,0.0312006339838896,0,0
1.31115459882583,-0.0271527902537531,0.0309027270217876,0,0
1.31506849315068,-0.027216109159604,0.0305861324963342,0,0
1.31898238747554,-0.0272831272878107,0.0302510418593243,0,0
1.32289628180039,-0.0273538041110112,0.0298976577475649,0,0
1.32681017612524,-0.0274280968893488,0.0295261938603369,0,0
1.3307240704501,-0.0275059606963179,0.0291368748301661,0,0
1.33463796477495,-0.0275873484459319,0.0287299360869824,0,0
1.3385518590998,-0.0276722109211971,0.0283056237157508,0,0
1.34246575342466,-0.0277015649343869,0.0278641943076578,-0.00883995667965909,0
1.34637964774951,-0.0275748981322572,0.0274059148049455,-0.0415883623287354,0
1.35029354207436,-0.0274436506229811,0.0269310623394849,-0.0755210629412026,0
1.35420743639922,-0.0273079017748646,0.0264399240651886,-0.110617538653618,0
1.35812133072407,-0.0271677336782741,0.0259327969843624,-0.146856565841688,0
1.36203522504892,-0.0270232310959945,0.0254099877681011,-0.184216229954678,0
1.36594911937378,-0.0268744814119711,0.0248718125708377,-0.222673938767621,0
1.36986301369863,-0.0267215745784667,0.0243185968391579,-0.262206436043356,0
1.37377690802348,-0.0265646030616654,0.0237506751149952,-0.302789815596071,0
1.37769080234834,-0.0264036617857564,0.0231683908333256,-0.344399535747935,0
1.38160469667319,-0.0262388480755308,0.0225720961144852,-0.387010434169997,0
1.38551859099804,-0.0260702615975278,0.0219621515512352,-0.430596743098363,0
1.3894324853229,-0.0258980042997632,0.0213389259907029,-0.475132104916622,0
1.39334637964775,-0.0257221803500801,0.020702796311332,-0.520589588094809,0
1.3972602739726,-0.0255428960731555,0.0200541471949755,-0.566941703475565,0
1.40117416829746,-0.025360259886204,0.0193933708942704,-0.614160420897387,0
1.40508806262231,-0.0251743822334151,0.0187208669954331,-0.662217186145148,0
1.40900195694716,-0.0249853755191651,0.0180370421766215,-0.711082938217426,0
1.41291585127202,-0.0247933540400439,0.0173423099620067,-0.760728126900382,0
1.41682974559687,-0.0245984339157373,0.0166370904717065,-0.811122730637403,0
1.42074363992172,-0.0244007330188065,0.0159218101677287,-0.862236274683821,0
1.42465753424658,-0.0242003709034084,0.0151969015960807,-0.91403784953567,0
1.42857142857143,-0.0239974687329979,0.0144628031251982,-0.966496129621383,0
1.43248532289628,-0.0237921492070583,0.0137199586808553,-1.01957939224501,0
1.43639921722114,-0.0235845364869018,0.0129688174777115,-1.07325553676969,0
1.44031311154599,-0.0233747561205864,0.0122098337476623,-1.12749210402961,0
1.44422700587084,-0.0231629349669945,0.0114434664651546,-1.18225629595878,0
1.44814090019569,-0.0229492011191178,0.0106701790696347,-1.23751499542477,0
1.45205479452055,-0.0227336838265974,0.00989043918529608,-1.29323478625537,0
1.4559686888454,-0.0225165134175632,0.00910471833829676,-1.34938197344611,0
1.45988258317025,-0.0222978212198216,0.00831349167161662,-1.40592260353637,0
1.46379647749511,-0.0220777394814386,0.00751723765772794,-1.46282248514181,0
1.46771037181996,-0.0218564012907667,0.00671643780925225,-1.52004720963066,0
1.47162426614481,-0.0216339404959632,0.00591157638777924,-1.57756217193138,0
1.47553816046967,-0.0214104916240491,0.00510314011102239,-1.63533259145913,0
1.47945205479452,-0.0211861897995579,0.00429161785849055,-1.69332353314837,0
1.48336594911937,-0.0209611706628225,0.00347750037585065,-1.75149992857889,0
1.48727984344423,-0.0207355702879506,0.00266127997816387,-1.80982659718243,0
1.49119373776908,-0.0205095251005376,0.00184345025217083,-1.86826826751719,0
1.49510763209393,-0.020283171795167,0.00102450575780923,-1.92678959859724,0
1.49902152641879,-0.0200566472527483,0.000204941729141992,-1.98535520126403,0
1.50293542074364,-0.0200737709872924,-0.000141867283254588,-2.00737709872924,-0.0141867283254588
1.50684931506849,-0.0201720889320181,-0.000330940253881004,-2.01720889320181,-0.0330940253881004
1.51076320939335,-0.0202703028107155,-0.000519813097529744,-2.02703028107155,-0.0519813097529744
1.5146771037182,-0.0203683532312541,-0.000708371598565467,-2.03683532312541,-0.0708371598565467
1.51859099804305,-0.0204661809003503,-0.000896501731442827,-2.04661809003503,-0.0896501731442828
1.52250489236791,-0.0205637266594234,-0.00108408972966031,-2.05637266594234,-0.108408972966031
1.52641878669276,-0.0206609315203698,-0.00127102215455732,-2.06609315203698,-0.127102215455732
1.53033268101761,-0.0207577367012349,-0.00145718596391316,-2.07577367012349,-0.145718596391316
1.53424657534247,-0.0208540836617592,-0.00164246858030611,-2.08540836617592,-0.164246858030611
1.53816046966732,-0.0209499141387797,-0.00182675795919163,-2.09499141387797,-0.182675795919163
1.54207436399217,-0.0210451701814622,-0.00200994265665804,-2.10451701814622,-0.200994265665804
1.54598825831703,-0.0211397941863461,-0.0021919118968193,-2.11397941863461,-0.21919118968193
1.54990215264188,-0.0212337289321779,-0.00237255563880356,-2.12337289321779,-0.237255563880356
1.55381604696673,-0.0213269176145147,-0.00255176464329741,-2.13269176145147,-0.255176464329741
1.55772994129159,-0.0214193038800748,-0.0027294305386053,-2.14193038800748,-0.27294305386053
1.56164383561644,-0.0215108318608159,-0.00290544588618434,-2.15108318608159,-0.290544588618434
1.56555772994129,-0.0216014462077197,-0.00307970424561478,-2.16014462077197,-0.307970424561478
1.56947162426614,-0.0216910921242628,-0.00325210023896692,-2.16910921242628,-0.325210023896692
1.573385518591,-0.0217797153995533,-0.00342252961452553,-2.17797153995533,-0.342252961452553
1.57729941291585,-0.0218672624411133,-0.00359088930983317,-2.18672624411133,-0.359088930983317
1.5812133072407,-0.0219536803072875,-0.00375707751401432,-2.19536803072875,-0.375707751401432
1.58512720156556,-0.0220389167392583,-0.00392099372934279,-2.20389167392583,-0.392099372934279
1.58904109589041,-0.0221229201926477,-0.00408253883201485,-2.21229201926477,-0.408253883201485
1.59295499021526,-0.0222056398686877,-0.00424161513209174,-2.22056398686877,-0.424161513209174
1.59686888454012,-0.0222870257449389,-0.00439812643257477,-2.22870257449389,-0.439812643257477
1.60078277886497,-0.0223670286055406,-0.00455197808757797,-2.23670286055406,-0.455197808757797
1.60469667318982,-0.0224456000709725,-0.0047030770595625,-2.24456000709725,-0.47030770595625
1.60861056751468,-0.0225226926273113,-0.00485133197559855,-2.25226926273113,-0.485133197559855
1.61252446183953,-0.0225982596549627,-0.00499665318262058,-2.25982596549627,-0.499665318262058
1.61643835616438,-0.0226722554568542,-0.00513895280164256,-2.26722554568542,-0.513895280164256
1.62035225048924,-0.0227446352860682,-0.00527814478090031,-2.27446352860682,-0.527814478090031
1.62426614481409,-0.0228153553729023,-0.005414144947889,-2.28153553729023,-0.5414144947889
1.62818003913894,-0.0228843729513373,-0.00554687106026408,-2.28843729513373,-0.554687106026408
1.6320939334638,-0.0229516462848991,-0.00567624285557513,-2.29516462848991,-0.567624285557513
1.63600782778865,-0.0230171346918972,-0.00580218209980227,-2.30171346918972,-0.580218209980227
1.6399217221135,-0.0230807985700264,-0.00592461263466614,-2.30807985700264,-0.592461263466614
1.64383561643836,-0.0231425994203149,-0.0060434604236824,-2.31425994203149,-0.60434604236824
1.64774951076321,-0.0232024998704054,-0.00615865359693336,-2.32024998704054,-0.615865359693336
1.65166340508806,-0.0232604636971552,-0.0062701224945292,-2.32604636971552,-0.62701224945292
1.65557729941292,-0.0233164558485412,-0.00637779970873301,-2.33164558485412,-0.637779970873301
1.65949119373777,-0.0233704424648563,-0.0064816201247236,-2.33704424648563,-0.64816201247236
1.66340508806262,-0.0234223908991855,-0.00658152095997205,-2.34223908991855,-0.658152095997205
1.66731898238748,-0.023472269737148,-0.00667744180220757,-2.3472269737148,-0.667744180220757
1.67123287671233,-0.0235200488158942,-0.00676932464595027,-2.35200488158942,-0.676932464595027
1.67514677103718,-0.0235656992423459,-0.00685711392758825,-2.35656992423459,-0.685711392758825
1.67906066536204,-0.0236091934106687,-0.00694075655897828,-2.36091934106687,-0.694075655897828
1.68297455968689,-0.0236505050189657,-0.00702020195954932,-2.36505050189657,-0.702020195954932
1.68688845401174,-0.0236896090851827,-0.00709540208688971,-2.36896090851827,-0.709540208688971
1.69080234833659,-0.0237264819622158,-0.00716631146579955,-2.37264819622158,-0.716631146579955
1.69471624266145,-0.0237611013522111,-0.00723288721579053,-2.37611013522111,-0.723288721579053
1.6986301369863,-0.0237934463200487,-0.0072950890770167,-2.37934463200487,-0.72950890770167
1.70254403131115,-0.0238234973060027,-0.00735287943462058,-2.38234973060027,-0.735287943462058
1.70645792563601,-0.0238512361375694,-0.00740622334147963,-2.38512361375694,-0.740622334147963
1.71037181996086,-0.0238766460404566,-0.00745508853933957,-2.38766460404566,-0.745508853933957
1.71428571428571,-0.0238997116487273,-0.00749944547832171,-2.38997116487273,-0.749944547832171
1.71819960861057,-0.0239204190140921,-0.00753926733479238,-2.39204190140921,-0.753926733479238
1.72211350293542,-0.0239387556143436,-0.00757453002758379,-2.39387556143436,-0.757453002758379
1.72602739726027,-0.0239547103609294,-0.00760521223255646,-2.39547103609294,-0.760521223255646
1.72994129158513,-0.0239682736056571,-0.0076312953954944,-2.39682736056571,-0.76312953954944
1.73385518590998,-0.0239794371465292,-0.00765276374332528,-2.39794371465292,-0.765276374332528
1.73776908023483,-0.0239881942327025,-0.00766960429365871,-2.39881942327025,-0.766960429365871
1.74168297455969,-0.0239945395685713,-0.00768180686263704,-2.39945395685713,-0.768180686263704
1.74559686888454,-0.0239984693169687,-0.00768936407109371,-2.39984693169687,-0.768936407109371
1.74951076320939,-0.0239999811014882,-0.00769227134901565,-2.39999811014882,-0.769227134901565
1.75342465753425,-0.0239990740079196,-0.00769052693830685,-2.39990740079196,-0.769052693830685
1.7573385518591,-0.0239957485848028,-0.00768413189385148,-2.39957485848028,-0.768413189385148
1.76125244618395,-0.0239900068430956,-0.00767309008287606,-2.39900068430956,-0.767309008287606
1.76516634050881,-0.0239818522549576,-0.00765740818261078,-2.39818522549576,-0.765740818261078
1.76908023483366,-0.0239712897516509,-0.00763709567625169,-2.39712897516509,-0.763709567625169
1.77299412915851,-0.0239583257205575,-0.00761216484722594,-2.39583257205575,-0.761216484722594
1.77690802348337,-0.0239429680013172,-0.00758263077176379,-2.39429680013172,-0.758263077176379
1.78082191780822,-0.0239252258810864,-0.0075485113097816,-2.39252258810864,-0.75485113097816
1.78473581213307,-0.0239051100889225,-0.00750982709408162,-2.39051100889225,-0.750982709408162
1.78864970645793,-0.0238826327892949,-0.00746660151787477,-2.38826327892949,-0.746660151787477
1.79256360078278,-0.0238578075747299,-0.00741886072063435,-2.38578075747299,-0.741886072063435
1.79647749510763,-0.0238306494575902,-0.00736663357228883,-2.38306494575902,-0.736663357228884
1.80039138943249,-0.0238011748609971,-0.00730995165576365,-2.38011748609971,-0.730995165576365
1.80430528375734,-0.0237694016088987,-0.00724884924788216,-2.37694016088987,-0.724884924788216
1.80821917808219,-0.0237353489152917,-0.00718336329863788,-2.37353489152917,-0.718336329863788
1.81213307240705,-0.0236990373726019,-0.00711353340884981,-2.36990373726019,-0.711353340884981
1.8160469667319,-0.0236604889392318,-0.00703940180621503,-2.36604889392318,-0.703940180621503
1.81996086105675,-0.0236197269262818,-0.00696101331977264,-2.36197269262818,-0.696101331977264
1.8238747553816,-0.0235767759834533,-0.00687841535279469,-2.35767759834533,-0.687841535279469
1.82778864970646,-0.0235316620841426,-0.00679165785412026,-2.35316620841426,-0.679165785412026
1.83170254403131,-0.0234844125097342,-0.00670079328795034,-2.34844125097342,-0.670079328795034
1.83561643835616,-0.0234350558331032,-0.00660587660212156,-2.34350558331032,-0.660587660212156
1.83953033268102,-0.0233836219013366,-0.00650696519487801,-2.33836219013366,-0.650696519487801
1.84344422700587,-0.0233301418176838,-0.00640411888016117,-2.33301418176838,-0.640411888016117
1.84735812133072,-0.0232746479227484,-0.00629739985143919,-2.32746479227484,-0.629739985143919
1.85127201565558,-0.0232171737749305,-0.00618687264409698,-2.32171737749304,-0.618687264409699
1.85518590998043,-0.0231577541301334,-0.00607260409641034,-2.31577541301334,-0.607260409641034
1.85909980430528,-0.0230964249207462,-0.00595466330912727,-2.30964249207462,-0.595466330912727
1.86301369863014,-0.0230332232339143,-0.00583312160368124,-2.30332232339143,-0.583312160368124
1.86692759295499,-0.022968187289112,-0.00570805247906155,-2.2968187289112,-0.570805247906155
1.87084148727984,-0.0229013564150307,-0.00557953156736678,-2.29013564150307,-0.557953156736678
1.8747553816047,-0.0228327710257956,-0.00544763658806838,-2.28327710257956,-0.544763658806839
1.87866927592955,-0.0227624725965263,-0.00531244730101208,-2.27624725965263,-0.531244730101208
1.8825831702544,-0.0226905036382563,-0.00517404545818512,-2.26905036382563,-0.517404545818512
1.88649706457926,-0.0226169076722252,-0.00503251475427921,-2.26169076722252,-0.503251475427921
1.89041095890411,-0.0225417292035607,-0.00488794077607828,-2.25417292035607,-0.488794077607828
1.89432485322896,-0.0224650136943653,-0.00474041095070243,-2.24650136943653,-0.474041095070243
1.89823874755382,-0.0223868075362241,-0.00459001449273862,-2.23868075362241,-0.459001449273862
1.90215264187867,-0.0223071580221512,-0.00443684235029074,-2.23071580221512,-0.443684235029074
1.90606653620352,-0.0222261133179902,-0.00428098714998114,-2.22261133179902,-0.428098714998114
1.90998043052838,-0.0221437224332875,-0.00412254314093738,-2.21437224332875,-0.412254314093738
1.91389432485323,-0.0220600351916547,-0.00396160613779753,-2.20600351916547,-0.396160613779753
1.91780821917808,-0.0219751022006399,-0.00379827346276905,-2.19751022006399,-0.379827346276905
1.92172211350294,-0.0218889748211234,-0.00363264388677575,-2.18889748211234,-0.363264388677575
1.92563600782779,-0.021801705136259,-0.00346481756972886,-2.1801705136259,-0.346481756972886
1.92954990215264,-0.0217133459199782,-0.0032948959999581,-2.17133459199782,-0.32948959999581
1.9334637964775,-0.0216239506050765,-0.00312298193283941,-2.16239506050765,-0.312298193283941
1.93737769080235,-0.0215335732509014,-0.00294917932865645,-2.15335732509014,-0.294917932865645
1.9412915851272,-0.0214422685106615,-0.00277359328973352,-2.14422685106615,-0.277359328973352
1.94520547945205,-0.0213500915983765,-0.0025963299968778,-2.13500915983765,-0.25963299968778
1.94911937377691,-0.0212570982554882,-0.00241749664516948,-2.12570982554882,-0.241749664516948
1.95303326810176,-0.021163344717152,-0.00223720137913844,-2.1163344717152,-0.223720137913844
1.95694716242661,-0.0210688876782308,-0.00205555322736695,-2.10688876782308,-0.205555322736695
1.96086105675147,-0.0209737842590099,-0.00187266203655745,-2.09737842590099,-0.187266203655745
1.96477495107632,-0.0208780919706551,-0.00168863840510598,-2.08780919706551,-0.168863840510598
1.96868884540117,-0.0207818686804348,-0.00150359361622075,-2.07818686804348,-0.150359361622075
1.97260273972603,-0.0206851725767259,-0.00131763957062675,-2.06851725767259,-0.131763957062675
1.97651663405088,-0.0205880621338264,-0.00113088871889683,-2.05880621338264,-0.113088871889683
1.98043052837573,-0.0204905960765942,-0.000943453993450334,-2.04905960765942,-0.0943453993450334
1.98434442270059,-0.0203928333449354,-0.000755448740260348,-2.03928333449354,-0.0755448740260347
1.98825831702544,-0.0202948330581617,-0.000566986650310886,-2.02948330581617,-0.0566986650310886
1.99217221135029,-0.0201966544792396,-0.00037818169084534,-2.01966544792396,-0.037818169084534
1.99608610567515,-0.020098356978953,-0.000189148036447979,-2.0098356978953,-0.0189148036447979
2,-0.0200000054131289,1.19949334990283e-08,-1.99999936934421,0


==> data/common_emitter_tunnel.csv <==
t,ic,ie,v1,v2,vtunnel
0,0.00444444447593402,8.7056213437881e-10,-5.22591635243512e-26,1.37613720446322e-28,-5
0.00391389432485323,0.00469033691733215,0.000245893317729229,-5.09660790551405e-26,1.37613720446322e-28,-4.97541075526176
0.00782778864970646,0.00493608066153062,0.000491637068230673,-4.96737765430466e-26,1.37613720446322e-28,-4.95083638019011
0.0117416829745597,0.00518152710144857,0.000737083515321019,-4.83830374723188e-26,1.37613720446322e-28,-4.92629173545959
0.0156555772994129,0.0054265278083284,0.000982084232040843,-4.70946423817587e-26,1.37613720446322e-28,-4.90179166376616
0.0195694716242661,0.00541927886761273,0.00122649106097385,-4.5809370392711e-26,1.37613720446322e-28,-4.87735098085146
0.0234833659491194,0.00539220496282601,0.00147015620384099,-4.45279987379105e-26,1.37613720446322e-28,-4.85298446654341
0.0273972602739726,0.00536522983979836,0.00171293231087737,-4.32513022914728e-26,1.37613720446322e-28,-4.82870685581852
0.0313111545988258,0.00533836981099033,0.00195467256993794,-4.19800531003101e-26,1.37613720446322e-28,-4.8045328298913
0.0352250489236791,0.00531164111926247,0.00219523079527814,-4.10823556171731e-26,1.37613720446322e-28,-4.78047700733622
0.0391389432485323,0.00528505992805281,0.00243446151595562,-4.0191786025615e-26,1.37613720446322e-28,-4.75655393524753
0.0430528375733855,0.00525864231160255,0.00267222006379983,-3.93066968019424e-26,1.37613720446322e-28,-4.7327780804423
0.0469667318982387,0.00523240424523556,0.00290836266089606,-3.84276231794163e-26,1.37613720446322e-28,-4.709163820712
0.050880626223092,0.00520636159569774,0.00314274650653121,-3.75550967535291e-26,1.37613720446322e-28,-4.68572543612797
0.0547945205479452,0.0051805301115621,0.00337522986354851,-3.66896451605372e-26,1.37613720446322e-28,-4.66247710040589
0.0587084148727984,0.00515492541370516,0.0036056721440592,-3.58317917583864e-26,1.37613720446322e-28,-4.63943287233464
0.0626223091976517,0.00512956298586074,0.00383393399445919,-3.49820553102273e-26,1.37613720446322e-28,-4.61660668727466
0.0665362035225049,0.00510445816525653,0.00405987737969924,-3.41409496707064e-26,1.37613720446322e-28,-4.59401234873088
0.0704500978473581,0.00507962613333938,0.0042833656667579,-3.33089834752269e-26,1.37613720446322e-28,-4.57166352000545
0.0743639921722113,0.00505508190659472,0.0045042637072665,-3.24866598323661e-26,1.37613720446322e-28,-4.54957371593525
0.0782778864970646,0.00503084032746572,0.00472243791923646,-3.16744760196335e-26,1.37613720446322e-28,-4.52775629471915
0.0821917808219178,0.0050069160553778,0.00493775636783927,-3.08729231827567e-26,1.37613720446322e-28,-4.50622444984002
0.086105675146771,0.00498332355787369,0.00515008884519042,-3.00824860386739e-26,1.37613720446322e-28,-4.48499120208632
0.0900195694716243,0.0049600771018646,0.00535930694908905,-2.93036425824157e-26,1.37613720446322e-28,-4.46406939167814
0.0939334637964775,0.00493719074500272,0.00556528416066562,-2.85368637980499e-26,1.37613720446322e-28,-4.44347167050245
0.0978473581213307,0.00491467832718023,0.00576789592089072,-2.77826133738671e-26,1.37613720446322e-28,-4.42321049446221
0.101761252446184,0.00489255346215998,0.00596701970589867,-2.70413474219783e-26,1.37613720446322e-28,-4.40329811594398
0.105675146771037,0.00487082952934298,0.00616253510108046,-2.63135142024936e-26,1.37613720446322e-28,-4.38374657640868
0.10958904109589,0.00484951966567758,0.00635432387390117,-2.55995538524487e-26,1.37613720446322e-28,-4.36456769910982
0.113502935420744,0.00482863675771523,0.00654227004539783,-2.48998981196453e-26,1.37613720446322e-28,-4.3457730819437
0.117416829745597,0.0048081934338177,0.00672625996031446,-2.4322594006194e-26,1.37613720446322e-28,-4.32737409043593
0.12133072407045,0.00478820205652048,0.00690618235583198,-2.40186461827029e-26,1.37613720446322e-28,-4.30938185086843
0.125244618395303,0.00476867471505679,0.00708192842885134,-2.37217535350272e-26,1.37613720446322e-28,-4.29180724355111
0.129158512720157,0.00474962321804702,0.00725339190178913,-2.34320956007952e-26,1.37613720446322e-28,-4.27466089624232
0.13307240704501,0.00473105908635777,0.00742046908684609,-2.31498475426422e-26,1.37613720446322e-28,-4.257953177722
0.136986301369863,0.00471299354613493,0.00758305894870936,-2.28751800422847e-26,1.37613720446322e-28,-4.24169419152144
0.140900195694716,0.00469543752201495,0.00774106316565086,-2.2608259197308e-26,1.37613720446322e-28,-4.22589376981345
0.144814090019569,0.00467840163051851,0.00789438618898463,-2.23492464207199e-26,1.37613720446322e-28,-4.21056146746666
0.148727984344423,0.00466189617363043,0.00804293530084722,-2.20982983433429e-26,1.37613720446322e-28,-4.19570655626739
0.152641878669276,0.00464593113256989,0.0081866206702663,-2.18555667190954e-26,1.37613720446322e-28,-4.18133801931291
0.156555772994129,0.00463051616175449,0.00832535540748344,-2.1621198333223e-26,1.37613720446322e-28,-4.16746454557905
0.160469667318982,0.00461566058296206,0.00845905561649827,-2.13953349135332e-26,1.37613720446322e-28,-4.15409452466586
0.164383561643836,0.00460137337969355,0.00858764044580232,-2.11781130446908e-26,1.37613720446322e-28,-4.1412360417242
0.168297455968689,0.00458766319174051,0.00871103213727171,-2.09696640856206e-26,1.37613720446322e-28,-4.12889687256646
0.172211350293542,0.00457453830996041,0.00882915607318919,-2.07701140900736e-26,1.37613720446322e-28,-4.11708447896437
0.176125244618395,0.00456200667126299,0.00894194082136723,-2.05795837303976e-26,1.37613720446322e-28,-4.10580600413669
0.180039138943249,0.00455007585381062,0.00904931817834458,-2.03981882245652e-26,1.37613720446322e-28,-4.09506826842956
0.183953033268102,0.00453875307243561,0.00915122321063046,-2.02260372664979e-26,1.37613720446322e-28,-4.08487776519205
0.187866927592955,0.00452804517427725,0.00924759429397131,-2.00632349597329e-26,1.37613720446322e-28,-4.07524065684952
0.191780821917808,0.00451795863464119,0.00933837315061633,-1.99098797544683e-26,1.37613720446322e-28,-4.06616277117707
0.195694716242661,0.00450849955308369,0.00942350488455938,-1.9485402534352e-26,1.37613720446322e-28,-4.05764959777532
0.199608610567515,0.00449967364972303,0.00950293801473575,-1.90673880252033e-26,1.37613720446322e-28,-4.04970628475073
0.203522504892368,0.0044914862617805,0.00957662450615401,-1.86796150333461e-26,1.37613720446322e-28,-4.04233763560245
0.207436399217221,0.00448394234035281,0.00964451979894373,-1.83223180537861e-26,1.37613720446322e-28,-4.03554810631753
0.211350293542074,0.00447704644741809,0.00970658283530195,-1.79957131520033e-26,1.37613720446322e-28,-4.02934180267628
0.215264187866928,0.0044708027530771,0.00976277608432166,-1.76999978332907e-26,1.37613720446322e-28,-4.02372247776939
0.219178082191781,0.00446521503303154,0.00981306556468762,-1.74353509233195e-26,1.37613720446322e-28,-4.01869352972839
0.223091976516634,0.00446028666630078,0.00985742086522563,-1.72019324599985e-26,1.37613720446322e-28,-4.01425799967071
0.227005870841487,0.00445602063317847,0.00989581516329282,-1.69998835966964e-26,1.37613720446322e-28,-4.01041856986063
0.23091976516634,0.00445241951343031,0.00992822524099791,-1.68293265168825e-26,1.37613720446322e-28,-4.00717756208728
0.234833659491194,0.004449485484734,0.00995463149924162,-1.66903643602397e-26,1.37613720446322e-28,-4.0045369362606
0.238747553816047,0.00444722032136234,0.00997501796956864,-1.6583081160294e-26,1.37613720446322e-28,-4.00249828922611
0.2426614481409,0.00444562539311034,0.00998937232382412,-1.65075417935974e-26,1.37613720446322e-28,-4.00106285379931
0.246575342465753,0.00444470166446679,0.00999768588160881,-1.64637919404954e-26,1.37613720446322e-28,-4.00023149802011
0.250489236790607,0.00444444969403107,0.00999995361552828,-1.64518580575033e-26,1.37613720446322e-28,-4.00000472462796
0.25440313111546,0.00444486963417535,0.00999617415423306,-1.64717473613071e-26,1.37613720446322e-28,-4.00038267075782
0.258317025440313,0.00444596123095243,0.00998634978324799,-1.65234478243997e-26,1.37613720446322e-28,-4.00136510785718
0.262230919765166,0.0044477238242493,0.00997048644359005,-1.66069281823543e-26,1.37613720446322e-28,-4.00295144182437
0.26614481409002,0.00445015634818635,0.00994859372817575,-1.672213795273e-26,1.37613720446322e-28,-4.00514071336771
0.270058708414873,0.00445325733176192,0.00992068487602005,-1.68690074656004e-26,1.37613720446322e-28,-4.00793159858573
0.273972602739726,0.00445702489974184,0.0098867767642304,-1.70474479056841e-26,1.37613720446322e-28,-4.01132240976766
0.277886497064579,0.00446145677379345,0.00984688989780085,-1.7257351366054e-26,1.37613720446322e-28,-4.01531109641411
0.281800391389432,0.00446655027386332,0.00980104839721215,-1.74985909133899e-26,1.37613720446322e-28,-4.01989524647699
0.285714285714286,0.00447230231979797,0.0097492799838456,-1.77710206647389e-26,1.37613720446322e-28,-4.02507208781818
0.289628180039139,0.0044787094332065,0.0096916159632193,-1.80744758757337e-26,1.37613720446322e-28,-4.03083848988585
0.293542074363992,0.00448576773956405,0.00962809120605698,-1.8408773040217e-26,1.37613720446322e-28,-4.03719096560765
0.297455968688845,0.0044934729705548,0.00955874412720092,-1.87737100012123e-26,1.37613720446322e-28,-4.04412567349932
0.301369863013699,0.00450182046665314,0.00948361666238165,-1.91690660731722e-26,1.37613720446322e-28,-4.05163841998783
0.305283757338552,0.00451080517994137,0.00940275424285841,-1.95946021754324e-26,1.37613720446322e-28,-4.05972466194723
0.309197651663405,0.00452042167716228,0.00931620576794592,-1.9947327720275e-26,1.37613720446322e-28,-4.06837950944606
0.313111545988258,0.00453066414300482,0.00922402357544382,-2.0103053619183e-26,1.37613720446322e-28,-4.07759772870434
0.317025440313112,0.00454152638362065,0.0091262634099869,-2.0268202540357e-26,1.37613720446322e-28,-4.08737374525859
0.320939334637965,0.0045530018303698,0.00902298438933496,-2.04426746145486e-26,1.37613720446322e-28,-4.09770164733282
0.324853228962818,0.00456508354379281,0.00891424896862311,-2.06263643345899e-26,1.37613720446322e-28,-4.10857518941353
0.328767123287671,0.00457776421780718,0.00880012290259364,-2.08191606191962e-26,1.37613720446322e-28,-4.11998779602646
0.332681017612524,0.00459103618412557,0.00868067520583271,-2.10209468801399e-26,1.37613720446322e-28,-4.13193256571301
0.336594911937378,0.00460489141689292,0.00855597811103568,-2.12316010927531e-26,1.37613720446322e-28,-4.14440227520363
0.340508806262231,0.00461932153753992,0.0084261070253264,-2.14509958697193e-26,1.37613720446322e-28,-4.15738938378593
0.344422700587084,0.00463431781984967,0.00829114048465677,-2.16789985381067e-26,1.37613720446322e-28,-4.17088603786471
0.348336594911937,0.00464987119523467,0.00815116010631438,-2.19154712195995e-26,1.37613720446322e-28,-4.1848840757112
0.352250489236791,0.00466597225822074,0.00800625053956664,-2.2160270913875e-26,1.37613720446322e-28,-4.19937503239866
0.356164383561644,0.00468261127213476,0.0078564994144715,-2.24132495850799e-26,1.37613720446322e-28,-4.21435014492129
0.360078277886497,0.00469977817499267,0.0077019972888856,-2.26742542513502e-26,1.37613720446322e-28,-4.2298003574934
0.36399217221135,0.00471746258558411,0.00754283759370191,-2.2943127077323e-26,1.37613720446322e-28,-4.2457163270257
0.367906066536204,0.00473565380975026,0.00737911657634994,-2.32197054695834e-26,1.37613720446322e-28,-4.26208842877523
0.371819960861057,0.00475434084685074,0.00721093324259282,-2.35038221749882e-26,1.37613720446322e-28,-4.27890676216567
0.37573385518591,0.00477351239641603,0.00703838929665626,-2.37953053818072e-26,1.37613720446322e-28,-4.29616115677443
0.379647749510763,0.00479315686498106,0.00686158907972574,-2.40939788236219e-26,1.37613720446322e-28,-4.31384117848296
0.383561643835616,0.00481326237309607,0.00668063950684907,-2.43996618859184e-26,1.37613720446322e-28,-4.33193613578647
0.38747553816047,0.00483381676251036,0.00649565000228245,-2.507344770658e-26,1.37613720446322e-28,-4.35043508625932
0.391389432485323,0.00485480760352465,0.00630673243331919,-2.57767196013989e-26,1.37613720446322e-28,-4.36932684317219
0.395303326810176,0.00487622220250764,0.00611400104264104,-2.64941889773664e-26,1.37613720446322e-28,-4.38859998225687
0.399217221135029,0.00489804760957207,0.00591757237923311,-2.72254219646938e-26,1.37613720446322e-28,-4.40824284861486
0.403131115459883,0.00492027062640586,0.00571756522790404,-2.79699763704298e-26,1.37613720446322e-28,-4.42824356376528
0.407045009784736,0.00494287781425341,0.00551410053745422,-2.87274019458629e-26,1.37613720446322e-28,-4.44859003282807
0.410958904109589,0.0049658555020423,0.00530730134753533,-2.94972406587969e-26,1.37613720446322e-28,-4.46926995183807
0.414872798434442,0.00498918979465048,0.00509729271424547,-3.02790269705339e-26,1.37613720446322e-28,-4.49027081518544
0.418786692759295,0.00501286658130904,0.00488420163450501,-3.10722881173955e-26,1.37613720446322e-28,-4.51157992317814
0.422700587084149,0.00503687154413521,0.00466815696925864,-3.18765443966139e-26,1.37613720446322e-28,-4.53318438972169
0.426614481409002,0.00506119016679075,0.00444928936555033,-3.26913094564182e-26,1.37613720446322e-28,-4.55507115011168
0.430528375733855,0.00508580774326033,0.00422773117751809,-3.35160905901432e-26,1.37613720446322e-28,-4.5772269689343
0.434442270058708,0.00511070938674453,0.00400361638635649,-3.43503890341794e-26,1.37613720446322e-28,-4.59963844807008
0.438356164383562,0.00513588003866226,0.00377708051929523,-3.51937002695874e-26,1.37613720446322e-28,-4.62229203479604
0.442270058708415,0.00516130447775701,0.0035482605676428,-3.60455143271898e-26,1.37613720446322e-28,-4.64517402998131
0.446183953033268,0.00518696732930148,0.00331729490394474,-3.69053160959636e-26,1.37613720446322e-28,-4.66827059637134
0.450097847358121,0.00521285307439504,0.00308432319830668,-3.77725856345376e-26,1.37613720446322e-28,-4.69156776695554
0.454011741682975,0.00523894605934832,0.00284948633393272,-3.86467984856132e-26,1.37613720446322e-28,-4.71505145341349
0.457925636007828,0.00526523050514939,0.00261292632193018,-3.95274259931151e-26,1.37613720446322e-28,-4.73870745463445
0.461839530332681,0.00529169051700565,0.00237478621543232,-4.04139356218819e-26,1.37613720446322e-28,-4.76252146530509
0.465753424657534,0.00531831009395578,0.00213521002309088,-4.13057912797019e-26,1.37613720446322e-28,-4.7864790845602
0.469667318982387,0.00534507313854588,0.00189434262199088,-4.22973126160754e-26,1.37613720446322e-28,-4.81056582469129
0.473581213307241,0.00537196346656394,0.00165232967004016,-4.35699958282712e-26,1.37613720446322e-28,-4.83476711990755
0.477495107632094,0.00539896481682684,0.00140931751788679,-4.48479335746283e-26,1.37613720446322e-28,-4.85906833514416
0.481409001956947,0.00542606086101381,0.00116545312041756,-4.61303530575926e-26,1.37613720446322e-28,-4.88345477491243
0.4853228962818,0.00536532752728873,0.000920883947891091,-4.74164787694034e-26,1.37613720446322e-28,-4.90791169218649
0.489236790606654,0.00512020148479455,0.000675757896759237,-4.87055329610602e-26,1.37613720446322e-28,-4.93242429732113
0.493150684931507,0.00487466679520435,0.000430223200230813,-4.99967361126458e-26,1.37613720446322e-28,-4.95697776699547
0.49706457925636,0.0046288719397534,0.00018442833863166,-5.12893074047182e-26,1.37613720446322e-28,-4.9815572531769
0.500978473581213,0.00438296555636343,-6.14780503847527e-05,-5.25824651904906e-26,1.37613720446322e-28,-5.00614789210007
0.504892367906067,0.00413709635041858,-0.000307347261721827,-5.38754274685103e-26,1.37613720446322e-28,-5.0307348132553
0.50880626223092,0.00389141300435222,-0.000553030612765138,-5.51674123555527e-26,1.37613720446322e-28,-5.05530314838114
0.512720156555773,0.0036460640887934,-0.000798379533294143,-5.64576385594425e-26,1.37613720446322e-28,-5.07983804045552
0.516634050880626,0.00340119797126463,-0.00104324565532591,-5.7745325851521e-26,1.37613720446322e-28,-5.10432465268013
0.520547945205479,0.00315696272822394,-0.00128748090283658,-5.90296955384648e-26,1.37613720446322e-28,-5.12874817745258
0.524461839530333,0.0029135060542155,-0.0015309375813062,-5.99870663206285e-26,1.37613720446322e-28,-5.15309384532086
0.528375733855186,0.00267097517262689,-0.00177346846703297,-6.07301791311778e-26,1.37613720446322e-28,-5.17734693391477
0.532289628180039,0.00242951674749275,-0.00201492689616268,-6.14700059427762e-26,1.37613720446322e-28,-5.20149277684887
0.536203522504892,0.00218927679425122,-0.00212270970167149,-6.22060993655943e-26,-0.0132458078458245,-5.2255167725916
0.540117416829746,0.00195040059137837,-0.00213356771787993,-6.29380142674662e-26,-0.0360476276978073,-5.24940439329508
0.544031311154599,0.00171303259265184,-0.00214435717744774,-6.36653080430707e-26,-0.0587054825495849,-5.27314119358049
0.547945205479452,0.00147731633943835,-0.00215507155680451,-6.43875408815857e-26,-0.0812056707307924,-5.29671281927349
0.551859099804305,0.00124339437501632,-0.00216570437733678,-6.51042760326516e-26,-0.103534585881875,-5.32010501608452
0.555772994129158,0.00101140815724735,-0.00217624920925224,-6.60411449127808e-26,-0.125678725211076,-5.34330363822866
0.559686888454012,0.000781497973380698,-0.00218669967589306,-6.70709951341534e-26,-0.14762469766313,-5.36629465697994
0.563600782778865,0.00055380285524306,-0.0021970494576412,-6.80909232812057e-26,-0.169359232017933,-5.38906416915481
0.567514677103718,0.00032846049516801,-0.00220729229577194,-6.91003125805616e-26,-0.19086918491675,-5.41159840551969
0.571428571428571,0.00010560716270441,-0.00221742199620127,-7.00985526319229e-26,-0.212141548809899,-5.43388373911756
0.575342465753425,-5.73112444220026e-05,-0.00227953346357847,-0.00573112450531955,-0.227953346636438,-5.45017556900314
0.579256360078278,-0.000166047531707678,-0.00238826975052717,-0.0166047532175203,-0.238826975338625,-5.4610491977015
0.583170254403131,-0.00027333957866945,-0.00249556179743673,-0.027333957908295,-0.249556180027849,-5.47177840238771
0.587084148727984,-0.000379122503524382,-0.00260134472230028,-0.037912250390993,-0.260134472510803,-5.48235669486804
0.590998043052838,-0.000483332336998562,-0.00270555455579121,-0.0483332337362516,-0.270555455856559,-5.49277767821147
0.594911937377691,-0.000585906061072734,-0.00280812827989129,-0.0585906061422046,-0.280812828263282,-5.50303505061619
0.598825831702544,-0.00068678164713168,-0.00290900386596883,-0.0686781647465422,-0.290900386868172,-5.51312260921921
0.602739726027397,-0.000785898093442924,-0.00300812031230452,-0.078589809376585,-0.300812031498942,-5.52303425384834
0.60665362035225,-0.00088319546207743,-0.00310541768096458,-0.0883195462391368,-0.310541768362252,-5.53276399071013
0.610567514677104,-0.000978614915140523,-0.00320083713404974,-0.0978614915446196,-0.320083713668391,-5.54230593601491
0.614481409001957,-0.00107209875035271,-0.00329432096928519,-0.107209875065144,-0.329432097189607,-5.55165431953485
0.61839530332681,-0.00116359043594488,-0.00338581265490366,-0.11635904362393,-0.338581265749174,-5.56080348809327
0.622309197651663,-0.00125303464485437,-0.00347525686383197,-0.125303464514212,-0.347525686640016,-5.56974790898299
0.626223091976517,-0.00134037728815907,-0.00356259950715844,-0.134037728844293,-0.356259950970743,-5.57848217331274
0.63013698630137,-0.00142556554781047,-0.00364778776683234,-0.142556554809142,-0.364778776936261,-5.58700099927735
0.634050880626223,-0.00150854790856287,-0.00373077012760656,-0.150854790884096,-0.373077013011864,-5.59529923535206
0.637964774951076,-0.00158927418912508,-0.00381149640818759,-0.158927418940077,-0.381149641068403,-5.60337186340783
0.64187866927593,-0.00166769557250832,-0.00388991779159,-0.166769557278229,-0.388991779407125,-5.61121400174584
0.645792563600783,-0.00174376463554799,-0.00396598685464825,-0.174376463582028,-0.396598685711477,-5.6188209080495
0.649706457925636,-0.00181743537757867,-0.00403965759669754,-0.181743537784978,-0.40396575991498,-5.62618798225235
0.653620352250489,-0.00188866324825226,-0.00411088546739107,-0.188866324852388,-0.411088546982982,-5.6333107693198
0.657534246575342,-0.00195740517448561,-0.00417962739364,-0.195740517475645,-0.417962739606702,-5.64018496194299
0.661448140900196,-0.00202361958649566,-0.00424584180566505,-0.202361958676574,-0.424584180808077,-5.64680640314386
0.665362035225049,-0.00208726644294566,-0.00430948866212945,-0.2087266443215,-0.430948866453431,-5.65317108878872
0.669275929549902,-0.00214830725515577,-0.00437052947435475,-0.214830725542536,-0.437052947674918,-5.65927517000978
0.673189823874755,-0.00220670511038112,-0.00442892732959575,-0.220670511065174,-0.442892733198021,-5.6651149555325
0.677103718199609,-0.00226242469413293,-0.00448464691336249,-0.226242469440454,-0.448464691573745,-5.67068691390787
0.681017612524462,-0.00231543231153293,-0.00453765453077474,-0.231543231180479,-0.453765453314134,-5.67598767564791
0.684931506849315,-0.00236569590768803,-0.00458791812694049,-0.236569590795983,-0.458791812929954,-5.68101403526341
0.688845401174168,-0.00241318508707632,-0.00463540730633886,-0.241318508734805,-0.463540730869076,-5.68576295320223
0.692759295499021,-0.00245787113192826,-0.00468009335120027,-0.245787113219994,-0.468009335354546,-5.69023155768741
0.696673189823875,-0.00249972701959117,-0.00472194923887339,-0.249972701986372,-0.472194924121228,-5.69441714645386
0.700587084148728,-0.00253872743887431,-0.00476094965816622,-0.253872743914781,-0.476094966049925,-5.69831718838235
0.704500978473581,-0.00257484880535156,-0.00479707102465244,-0.257484880562593,-0.479707102698004,-5.70192932503024
0.708414872798434,-0.00260806927562423,-0.00483029149493336,-0.260806927589941,-0.483029149725597,-5.70525137205766
0.712328767123288,-0.00263836876053051,-0.00486059097984717,-0.263836876080642,-0.486059098216522,-5.70828132054842
0.716242661448141,-0.00266572893729379,-0.00488795115661726,-0.266572893757037,-0.488795115893119,-5.71101733822487
0.720156555772994,-0.00269013326060291,-0.00491235547993244,-0.269013326088008,-0.49123554822427,-5.71345777055589
0.724070450097847,-0.00271156697261748,-0.00493378919195225,-0.271156697289512,-0.493378919425929,-5.71560114175743
0.727984344422701,-0.0027300171118923,-0.00495223933123131,-0.273001711217019,-0.495223933353562,-5.71744615568496
0.731898238747554,-0.00274547252121535,-0.00496769474055723,-0.274547252149321,-0.49676947428595,-5.71899169661726
0.735812133072407,-0.00275792385435432,-0.00498014607369853,-0.275792385463217,-0.498014607599915,-5.72023682993116
0.73972602739726,-0.00276736358170943,-0.0049895858010554,-0.276736358198727,-0.498958580335477,-5.72118080266667
0.743639921722113,-0.00277378599486629,-0.00499600821421345,-0.277378599514411,-0.499600821651197,-5.72182304398235
0.747553816046967,-0.00277718721004793,-0.00499940942939573,-0.277718721032575,-0.49994094316938,-5.72216316550051
0.75146771037182,-0.00277756517046342,-0.00499978738981129,-0.277756517074124,-0.499978739210931,-5.72220096154206
0.755381604696673,-0.00277491964755164,-0.00499714186689901,-0.277491964782946,-0.499714186919738,-5.72193640925088
0.759295499021526,-0.00276925224111949,-0.00499147446046581,-0.276925224139733,-0.499147446276493,-5.72136966860767
0.76320939334638,-0.00276056637837448,-0.00498278859771918,-0.276056637865233,-0.498278860001945,-5.72050108233317
0.767123287671233,-0.00274886731185219,-0.00497108953119471,-0.274886731213005,-0.497108953349653,-5.71933117568095
0.771037181996086,-0.00273416211623997,-0.00495638433557974,-0.273416211651785,-0.495638433788351,-5.71786065611973
0.774951076320939,-0.00271645968409894,-0.00493868190343488,-0.271645968437666,-0.493868190574118,-5.7160904129056
0.778864970645793,-0.00269577072048609,-0.00491799293981702,-0.26957707207634,-0.491799294212643,-5.71402151654423
0.782778864970646,-0.0026721077364806,-0.00489432995580564,-0.267210773675733,-0.489432995811861,-5.71165521814358
0.786692759295499,-0.00264548504161831,-0.00486770726093674,-0.264548504189439,-0.486770726325371,-5.70899294865723
0.790606653620352,-0.0026159187352386,-0.00483814095454968,-0.261591873551397,-0.48381409568711,-5.70603631801913
0.794520547945205,-0.0025834266967486,-0.00480564891605162,-0.258342669702318,-0.480564891837792,-5.70278711416998
0.798434442270059,-0.00254802857481114,-0.00477025079410536,-0.254802857508487,-0.477025079643699,-5.69924730197608
0.802348336594912,-0.00250974577546272,-0.00473196799474743,-0.250974577573552,-0.473196799708482,-5.69541902204107
0.806262230919765,-0.00246860144916886,-0.00469082366844334,-0.246860144944066,-0.469082367078692,-5.69130458941149
0.810176125244618,-0.00242462047682302,-0.00464684269608798,-0.242462047709474,-0.464684269843816,-5.6869064921769
0.814090019569472,-0.00237782945470454,-0.00460005167395957,-0.237782945497631,-0.460005167631679,-5.68222738996506
0.818003913894325,-0.00232825667839183,-0.00455047889763635,-0.232825667866367,-0.455047890000102,-5.6772701123338
0.821917808219178,-0.0022759321256522,-0.00449815434488539,-0.227593212592405,-0.449815434725804,-5.67203765705984
0.825831702544031,-0.002220887438315,-0.00444310965753343,-0.222088743858588,-0.444310965991548,-5.66653318832594
0.829745596868884,-0.00216315590313318,-0.00438537812233613,-0.216315590340303,-0.438537812472803,-5.66076003480757
0.833659491193738,-0.0021027724316575,-0.0043249946508448,-0.210277243192666,-0.432499465324701,-5.65472168765987
0.837573385518591,-0.00203977353912294,-0.00426199575829598,-0.203977353939283,-0.426199576070894,-5.64842179840655
0.841487279843444,-0.00197419732237166,-0.00419641954152984,-0.19741973226423,-0.4196419543954,-5.64186417673156
0.845401174168297,-0.00190608343680945,-0.0041283056559522,-0.190608343708087,-0.412830565838798,-5.63505278817548
0.849315068493151,-0.00183547307242855,-0.00405769529155269,-0.183547307269987,-0.405769529400145,-5.62799175173737
0.853228962818004,-0.00176240892889427,-0.00398463114799908,-0.176240892916616,-0.3984631150462,-5.62068533738405
0.857142857142857,-0.00168693518972873,-0.0039091574088151,-0.168693519000227,-0.390915741129263,-5.6131379634678
0.86105675146771,-0.00160909749559249,-0.00383131971465985,-0.160909749586775,-0.383131971715246,-5.6053541940545
0.864970645792564,-0.00152894291668116,-0.00375116513572893,-0.152894291695817,-0.375116513823706,-5.59733873616369
0.868884540117417,-0.00144651992426036,-0.00366874214328777,-0.14465199245406,-0.366874214581344,-5.5890964369222
0.87279843444227,-0.00136187836136074,-0.00358410058036578,-0.136187836164386,-0.358410058291005,-5.58063228063277
0.876712328767123,-0.00127506941262897,-0.00349729163161109,-0.127506941291506,-0.349729163417443,-5.57195138576014
0.880626223091976,-0.00118614557337366,-0.00340836779233771,-0.118614557366658,-0.340836779492059,-5.56305900183587
0.88454011741683,-0.00109516061783886,-0.00331738283677806,-0.109516061813656,-0.331738283938319,-5.55396050628328
0.888454011741683,-0.00100216956665881,-0.00322439178557347,-0.100216956696244,-0.322439178820177,-5.54466140116636
0.892367906066536,-0.000907228653601543,-0.00312945087249425,-0.0907228653913399,-0.31294508751462,-5.53516730986215
0.896281800391389,-0.000810395291564905,-0.00303261751043255,-0.0810395291885159,-0.303261751311052,-5.52548397366004
0.900195694716243,-0.000711728037846822,-0.00293395025669012,-0.0711728038177843,-0.293395025939597,-5.51561724829022
0.904109589041096,-0.000611286558742387,-0.00283350877756531,-0.0611286559087462,-0.283350878029954,-5.50557310038237
0.908023483365949,-0.000509131593465712,-0.00273135381226402,-0.0509131593825381,-0.273135381503014,-5.4953576038574
0.911937377690802,-0.00040532491740285,-0.00262754713618295,-0.0405324917782961,-0.26275471389823,-5.48497693625488
0.915851272015656,-0.000299929304775968,-0.00252215152354226,-0.0299929305180923,-0.252215152637616,-5.47443737499678
0.919765166340509,-0.000193008490648721,-0.00241523070944551,-0.0193008491098335,-0.241523071230264,-5.4637452935923
0.923679060665362,-8.46271323603232e-05,-0.00230684935136129,-0.0084627132923502,-0.230684935418848,-5.45290715778442
0.927592954990215,5.02985670202932e-05,-0.00221993602406855,-7.03462996802054e-26,-0.217421005747394,-5.43941459876533
0.931506849315068,0.000272508525129106,-0.00220983556802373,-6.93509415338412e-26,-0.196210054869972,-5.41719360261232
0.935420743639922,0.000497241346174237,-0.00219962043622891,-6.83442825785454e-26,-0.174758285243328,-5.3947203201514
0.939334637964775,0.000724361129292274,-0.00218929680608852,-6.73269315635163e-26,-0.153078669232391,-5.3720083414794
0.943248532289628,0.000953730530067625,-0.00217887092052258,-6.62995037036805e-26,-0.131184316985832,-5.3490714010381
0.947162426614481,0.00118521084369187,-0.00216834908427471,-6.52825499378677e-26,-0.109088468507721,-5.3259233693087
0.951076320939335,0.00141866208885795,-0.00215773766011215,-6.4567257067085e-26,-0.0868044856509348,-5.30257824442401
0.954990215264188,0.00165394309235347,-0.00214704306490926,-6.38463578304532e-26,-0.0643458440364283,-5.27905014370349
0.958904109589041,0.00189091157420376,-0.00213627176546671,-6.31202881718742e-26,-0.0417261249014487,-5.25535329511619
0.962818003913894,0.00212942423444247,-0.00212543027476183,-6.23894871619186e-26,-0.0189590068716987,-5.23150202867675
0.966731898238748,0.00236933683923224,-0.00207510680541903,-6.16543967323126e-26,1.37613720446322e-28,-5.20751076777978
0.970645792563601,0.00261050430805192,-0.0018339393326086,-6.0915461408689e-26,1.37613720446322e-28,-5.18339402047762
0.974559686888454,0.00285278080151993,-0.00159166283511541,-6.0173128041775e-26,1.37613720446322e-28,-5.15916637070709
0.978473581213307,0.00309601980921647,-0.00134842382295942,-5.93501785155838e-26,1.37613720446322e-28,-5.1348424694702
0.98238747553816,0.00334007423949449,-0.00110436938821474,-5.80667596759807e-26,1.37613720446322e-28,-5.11043702597437
0.986301369863014,0.00358479650717057,-0.000859647116059775,-5.67798288530164e-26,1.37613720446322e-28,-5.08596479873745
0.990215264187867,0.00383003862283148,-0.000614404995529176,-5.54901642825593e-26,1.37613720446322e-28,-5.06144058666292
0.99412915851272,0.00407565228336361,-0.000368791330021501,-5.41985458536368e-26,1.37613720446322e-28,-5.03687922009065
0.998043052837573,0.00432148896050752,-0.00012295464761691,-5.29057546368184e-26,1.37613720446322e-28,-5.01229555182867
1.00195694716243,0.00456739999136051,0.000122956388741165,-5.16125724118838e-26,1.37613720446322e-28,-4.98770444817133
1.00587084148728,0.00481323666771181,0.000368793071145765,-5.03197811950654e-26,1.37613720446322e-28,-4.96312077990935
1.00978473581213,0.00505885032653131,0.000614406736653431,-4.9028162766143e-26,1.37613720446322e-28,-4.93855941333708
1.01369863013699,0.00530409243907121,0.000859648857184039,-4.77384981956861e-26,1.37613720446322e-28,-4.91403520126255
1.01761252446184,0.00543284774891737,0.00110437112933899,-4.64515673727216e-26,1.37613720446322e-28,-4.88956297402564
1.02152641878669,0.00540573058947756,0.00134842556408368,-4.51681485331186e-26,1.37613720446322e-28,-4.8651575305298
1.02544031311155,0.00537870403254768,0.00159166457623966,-4.38890177889713e-26,1.37613720446322e-28,-4.84083362929291
1.0293542074364,0.00535178442169153,0.00183394107373287,-4.26149486592666e-26,1.37613720446322e-28,-4.81660597952238
1.03326810176125,0.00532498803580025,0.00207510854654328,-4.15295273754235e-26,1.37613720446322e-28,-4.79248923222023
1.03718199608611,0.00529833107924805,0.00231502115530305,-4.06364193607515e-26,1.37613720446322e-28,-4.76849797132325
1.04109589041096,0.00527182967209312,0.00255353381948857,-3.97485228342366e-26,1.37613720446322e-28,-4.74464670488381
1.04500978473581,0.00524549984032945,0.00279050230515416,-3.88663747267793e-26,1.37613720446322e-28,-4.72094985629651
1.04892367906067,0.00521935750619554,0.00302578331215337,-3.7990508493081e-26,1.37613720446322e-28,-4.69742175557599
1.05283757338552,0.00519341847854589,0.00325923456079591,-3.71214537890548e-26,1.37613720446322e-28,-4.6740766306913
1.05675146771037,0.005167698443291,0.00349071487788729,-3.62597361515291e-26,1.37613720446322e-28,-4.6509285989619
1.06066536203523,0.00514221295391178,0.00372008428209946,-3.54058766804431e-26,1.37613720446322e-28,-4.6279916585206
1.06457925636008,0.005116977422054,0.0039472040686206,-3.45603917237281e-26,1.37613720446322e-28,-4.60527967984861
1.06849315068493,0.00509200710820854,0.00417193689303308,-3.37237925650583e-26,1.37613720446322e-28,-4.58280639738768
1.07240704500978,0.00506731711248297,0.00439414685436865,-3.28965851146674e-26,1.37613720446322e-28,-4.56058540123467
1.07632093933464,0.00504292236547026,0.00461369957729086,-3.2079269603413e-26,1.37613720446322e-28,-4.53863012892323
1.08023483365949,0.00501883761921985,0.00483046229335473,-3.12723402802753e-26,1.37613720446322e-28,-4.51695385729787
1.08414872798434,0.00499507743831681,0.00504430392129495,-3.04762851134741e-26,1.37613720446322e-28,-4.49556969448513
1.0880626223092,0.00497165619107424,0.00525509514629348,-2.96915854953843e-26,1.37613720446322e-28,-4.47449057196682
1.09197651663405,0.00494858804084452,0.00546270849817928,-2.89187159514255e-26,1.37613720446322e-28,-4.45372923676007
1.0958904109589,0.00492588693745431,0.00566701842851225,-2.81581438531071e-26,1.37613720446322e-28,-4.43329824370888
1.09980430528376,0.00490356660876888,0.00586790138650527,-2.74103291353977e-26,1.37613720446322e-28,-4.413209947892
1.10371819960861,0.00488164055239049,0.00606523589373804,-2.66757240185927e-26,1.37613720446322e-28,-4.39347649715144
1.10763209393346,0.00486012202749612,0.00625890261761788,-2.5954772734846e-26,1.37613720446322e-28,-4.3741098247465
1.11154598825832,0.00483902404681933,0.00644878444354278,-2.52479112595331e-26,1.37613720446322e-28,-4.35512164213739
1.11545988258317,0.00481835936878119,0.00663476654572321,-2.45555670476071e-26,1.37613720446322e-28,-4.33652343190307
1.11937377690802,0.00479814048977497,0.00681673645661989,-2.41697495865206e-26,1.37613720446322e-28,-4.31832644079747
1.12328767123288,0.00477837963660928,0.00699458413495537,-2.38693066395068e-26,1.37613720446322e-28,-4.30054167294835
1.12720156555773,0.00475908875911427,0.00716820203225848,-2.35760091772726e-26,1.37613720446322e-28,-4.28317988320284
1.13111545988258,0.00474027952291526,0.00733748515790134,-2.32900345633568e-26,1.37613720446322e-28,-4.26625157062374
1.13502935420744,0.00472196330237833,0.00750233114258944,-2.30115557330085e-26,1.37613720446322e-28,-4.2497669721405
1.13894324853229,0.00470415117373192,0.00766264030026677,-2.27407410886084e-26,1.37613720446322e-28,-4.23373605635873
1.14285714285714,0.00468685390836886,0.00781831568839808,-2.24777543978322e-26,1.37613720446322e-28,-4.21816851753197
1.146771037182,0.00467008196633259,0.00796926316659231,-2.22227546946177e-26,1.37613720446322e-28,-4.20307376969933
1.15068493150685,0.00465384548999182,0.00811539145353132,-2.1975896182992e-26,1.37613720446322e-28,-4.18846094099264
1.1545988258317,0.00463815429790714,0.0082566121821698,-2.17373281438212e-26,1.37613720446322e-28,-4.17433886811643
1.15851272015656,0.00462301787889357,0.00839283995317272,-2.1507194844538e-26,1.37613720446322e-28,-4.16071609100421
1.16242661448141,0.00460844538628241,0.00852399238655833,-2.12856354518985e-26,1.37613720446322e-28,-4.14760084765417
1.16634050880626,0.00459444563238607,0.00864999017151508,-2.10727839478255e-26,1.37613720446322e-28,-4.13500106914746
1.17025440313112,0.00458102708316903,0.00877075711436269,-2.08687690483872e-26,1.37613720446322e-28,-4.12292437485213
1.17416829745597,0.0045681978531283,0.00888622018462817,-2.06737141259588e-26,1.37613720446322e-28,-4.11137806781547
1.17808219178082,0.0045559657003864,0.00899630955920897,-2.04877371346172e-26,1.37613720446322e-28,-4.10036913034776
1.18199608610568,0.00454433802199982,0.00910095866459657,-2.03109505388108e-26,1.37613720446322e-28,-4.08990421979983
1.18590998043053,0.0045333218494859,0.00920010421713502,-2.01434612453508e-26,1.37613720446322e-28,-4.07998966453731
1.18982387475538,0.0045229238445707,0.00929368626128988,-1.99853705387606e-26,1.37613720446322e-28,-4.07063146011363
1.19373776908023,0.00451315029516049,0.0093816482059048,-1.97056720735674e-26,1.37613720446322e-28,-4.06183526564444
1.19765166340509,0.00450400711153931,0.00946393685842333,-1.92726304621558e-26,1.37613720446322e-28,-4.05360640038538
1.20156555772994,0.00449549982279493,0.00954050245705578,-1.88697062533408e-26,1.37613720446322e-28,-4.04594984051544
1.20547945205479,0.00448763357347522,0.00961129870087117,-1.84971431044086e-26,1.37613720446322e-28,-4.0388702161277
1.20939334637965,0.00448041312047719,0.00967628277779651,-1.81551663126328e-26,1.37613720446322e-28,-4.03237180842948
1.2133072407045,0.00447384283017037,0.0097354153905062,-1.78439826790325e-26,1.37613720446322e-28,-4.02645854715333
1.21722113502935,0.00446792667575632,0.00978866078018601,-1.75637803833152e-26,1.37613720446322e-28,-4.02113400818069
1.22113502935421,0.00446266823486603,0.0098359867481572,-1.73147288700795e-26,1.37613720446322e-28,-4.01640141137943
1.22504892367906,0.00445807068739638,0.00987736467534785,-1.70969787463494e-26,1.37613720446322e-28,-4.01226361865674
1.22896281800391,0.00445413681358721,0.00991276953959937,-1.69106616904973e-26,1.37613720446322e-28,-4.00872313222849
1.23287671232877,0.00445086899234005,0.00994217993079802,-1.67558903726169e-26,1.37613720446322e-28,-4.00578209310605
1.23679060665362,0.00444826919977955,0.00996557806382206,-1.66327583863873e-26,1.37613720446322e-28,-4.00344227980159
1.24070450097847,0.00444633900805844,0.00998294978929684,-1.65413401924765e-26,1.37613720446322e-28,-4.0017051072526
1.24461839530333,0.00444507958440685,0.00999428460215119,-1.64816910735121e-26,1.37613720446322e-28,-4.00057162596617
1.24853228962818,0.00444449169042646,0.00999957564797011,-1.64538471006513e-26,1.37613720446322e-28,-4.00004252138381
1.25244618395303,0.0044445756816299,0.00999881972713979,-1.64578251117675e-26,1.37613720446322e-28,-4.00011811346691
1.25636007827789,0.00444533150722582,0.00999201729678248,-1.64936227012685e-26,1.37613720446322e-28,-4.00079835650324
1.26027397260274,0.00444675871014956,0.00997917247048003,-1.65612182215508e-26,1.37613720446322e-28,-4.00208283913461
1.26418786692759,0.00444885642733958,0.00996029301578638,-1.66605707960903e-26,1.37613720446322e-28,-4.00397078460563
1.26810176125245,0.00445162339025935,0.00993539034953029,-1.6791620344162e-26,1.37613720446322e-28,-4.00646105123342
1.2720156555773,0.00445505792566446,0.00990447953091132,-1.69542876171715e-26,1.37613720446322e-28,-4.00955213309802
1.27592954990215,0.0044591579566145,0.00986757925239326,-1.71484742465781e-26,1.37613720446322e-28,-4.01324216095305
1.27984344422701,0.004463921003729,0.00982471182840033,-1.73740628033817e-26,1.37613720446322e-28,-4.0175289033561
1.28375733855186,0.00446934418668677,0.00977590318182314,-1.76309168691331e-26,1.37613720446322e-28,-4.02240976801809
1.28767123287671,0.00447542422596771,0.00972118282834257,-1.79188811184311e-26,1.37613720446322e-28,-4.02788180337094
1.29158512720157,0.004482157444836,0.00966058385858098,-1.82377814128494e-26,1.37613720446322e-28,-4.0339417003524
1.29549902152642,0.00448953977156352,0.00959414291809151,-1.85874249062433e-26,1.37613720446322e-28,-4.04058579440717
1.29941291585127,0.00449756674189207,0.00952190018519778,-1.89676001613677e-26,1.37613720446322e-28,-4.04781006770286
1.30332681017613,0.00450623350173307,0.00944389934669707,-1.93780772777379e-26,1.37613720446322e-28,-4.05561015155976
1.30724070450098,0.00451553481010288,0.00936018757144204,-1.98186080306555e-26,1.37613720446322e-28,-4.06398132909259
1.31115459882583,0.00452546504229218,0.00927081548181656,-2.00240067720238e-26,1.37613720446322e-28,-4.07291853806297
1.31506849315068,0.00453601819326734,0.00917583712312332,-2.01844563109516e-26,1.37613720446322e-28,-4.08241637394061
1.31898238747554,0.00454718788130178,0.0090753099309013,-2.0354279646116e-26,1.37613720446322e-28,-4.09246909317161
1.32289628180039,0.0045589673518352,0.00896929469619339,-2.05333740815457e-26,1.37613720446322e-28,-4.10307061665168
1.32681017612524,0.00457134948155813,0.00885785552878452,-2.07216313148278e-26,1.37613720446322e-28,-4.11421453340232
1.3307240704501,0.00458432678271965,0.00874105981843314,-2.09189375025999e-26,1.37613720446322e-28,-4.12589410444768
1.33463796477495,0.00459789140765531,0.00861897819411906,-2.11251733293951e-26,1.37613720446322e-28,-4.13810226688978
1.3385518590998,0.00461203515353285,0.00849168448133261,-2.13402140797933e-26,1.37613720446322e-28,-4.15083163817957
1.34246575342466,0.00462674946731263,0.0083592556574306,-2.15639297138407e-26,1.37613720446322e-28,-4.16407452058136
1.34637964774951,0.00464202545091979,0.00822177180508649,-2.17961849456865e-26,1.37613720446322e-28,-4.17782290582781
1.35029354207436,0.00465785386662519,0.00807931606386256,-2.20368393253944e-26,1.37613720446322e-28,-4.19206847996267
1.35420743639922,0.00467422514263163,0.00793197457993356,-2.22857473238754e-26,1.37613720446322e-28,-4.20680262836847
1.35812133072407,0.00469112937886214,0.00777983645399217,-2.25427584208925e-26,1.37613720446322e-28,-4.22201644097593
1.36203522504892,0.00470855635294676,0.00762299368736788,-2.28077171960837e-26,1.37613720446322e-28,-4.23770071765209
1.36594911937378,0.00472649552640427,0.00746154112639164,-2.30804634229481e-26,1.37613720446322e-28,-4.25384597376385
1.36986301369863,0.00474493605101501,0.00729557640504029,-2.33608321657384e-26,1.37613720446322e-28,-4.27044244591351
1.37377690802348,0.00476386677538107,0.0071251998858949,-2.36486538792014e-26,1.37613720446322e-28,-4.28748009784297
1.37769080234834,0.00478327625166977,0.0069505145994495,-2.39437545111061e-26,1.37613720446322e-28,-4.3049486265028
1.38160469667319,0.00480315274253644,0.00677162618180609,-2.42459556074958e-26,1.37613720446322e-28,-4.3228374682828
1.38551859099804,0.00482348422822223,0.00658864281079421,-2.47272690583711e-26,1.37613720446322e-28,-4.34113580540001
1.3894324853229,0.00484425841382274,0.00640167514055328,-2.54232821843171e-26,1.37613720446322e-28,-4.35983257244047
1.39334637964775,0.00486546273672304,0.00621083623461767,-2.61337065229271e-26,1.37613720446322e-28,-4.37891646305073
1.3972602739726,0.00488708437419453,0.00601624149754459,-2.68581124647049e-26,1.37613720446322e-28,-4.39837593677508
1.40117416829746,0.00490911025114916,0.00581800860512642,-2.75960619451657e-26,1.37613720446322e-28,-4.41819922603425
1.40508806262231,0.00493152704804623,0.00561625743322946,-2.83471087097443e-26,1.37613720446322e-28,-4.43837434324161
1.40900195694716,0.00495432120894697,0.00541110998530237,-2.91107985836545e-26,1.37613720446322e-28,-4.45888908805227
1.41291585127202,0.00497747894971218,0.00520269031859791,-2.98866697465389e-26,1.37613720446322e-28,-4.47973105474097
1.41682974559687,0.00500098626633778,0.0049911244691528,-3.06742530117416e-26,1.37613720446322e-28,-4.500887639704
1.42074363992172,0.00502482894342331,0.00477654037557082,-3.14730721100371e-26,1.37613720446322e-28,-4.52234604908098
1.42465753424658,0.00504899256276838,0.00455906780165561,-3.22826439776397e-26,1.37613720446322e-28,-4.54409330649154
1.42857142857143,0.0050734625120916,0.00433883825793939,-3.31024790483237e-26,1.37613720446322e-28,-4.56611626088244
1.43248532289628,0.00509822399386701,0.00411598492215582,-3.39320815494745e-26,1.37613720446322e-28,-4.58840159448031
1.43639921722114,0.00512326203427243,0.00389064255870428,-3.47709498018939e-26,1.37613720446322e-28,-4.61093583084519
1.44031311154599,0.00514856149224451,0.00366294743715493,-3.56185765231767e-26,1.37613720446322e-28,-4.63370534302006
1.44422700587084,0.00517410706863482,0.00343303724984336,-3.64744491344756e-26,1.37613720446322e-28,-4.65669636177134
1.44814090019569,0.00519988331546165,0.00320105102860503,-3.73380500704686e-26,1.37613720446322e-28,-4.67989498391548
1.45205479452055,0.00522587464525168,0.00296712906069954,-3.82088570923432e-26,1.37613720446322e-28,-4.70328718072651
1.4559686888454,0.00525206534046612,0.00273141280397587,-3.90863436036053e-26,1.37613720446322e-28,-4.72685880641951
1.45988258317025,0.00527843956300547,0.00249404480132956,-3.99699789685242e-26,1.37613720446322e-28,-4.75059560670492
1.46379647749511,0.00530498136378711,0.0022551685945039,-4.085922883302e-26,1.37613720446322e-28,-4.7744832274084
1.46771037181996,0.00533167469239014,0.00201492863728696,-4.1753555447799e-26,1.37613720446322e-28,-4.79850722315113
1.47162426614481,0.00535850340676137,0.00177347020815725,-4.29329492242144e-26,1.37613720446322e-28,-4.82265306608523
1.47553816046967,0.00538545128297683,0.00153093932243046,-4.42083561155211e-26,1.37613720446322e-28,-4.84690615467914
1.47945205479452,0.00541250202505269,0.00128748264396086,-4.54886315102375e-26,1.37613720446322e-28,-4.87125182254742
1.48336594911937,0.00543963927479985,0.00104324739645019,-4.67730011971812e-26,1.37613720446322e-28,-4.89567534731987
1.48727984344423,0.00524282485851812,0.000798381274418425,-4.80606884892595e-26,1.37613720446322e-28,-4.92016195954448
1.49119373776908,0.00499747594551626,0.000553032353889408,-4.93509146931495e-26,1.37613720446322e-28,-4.94469685161886
1.49510763209393,0.00475179260093044,0.0003073490028461,-5.06428995801917e-26,1.37613720446322e-28,-4.9692651867447
1.49902152641879,0.00450592339550461,6.14797915090308e-05,-5.19358618582116e-26,1.37613720446322e-28,-4.99385210789993
1.50293542074364,0.0042600170119932,-0.000184426597507377,-5.3229019643984e-26,1.37613720446322e-28,-5.0184427468231
1.50684931506849,0.00401422215552299,-0.000430221459106543,-5.45215909360567e-26,1.37613720446322e-28,-5.04302223300453
1.51076320939335,0.00376868746396852,-0.000675756155634959,-5.58127940876421e-26,1.37613720446322e-28,-5.06757570267887
1.5146771037182,0.00352356141758425,-0.000920882206766808,-5.71018482792989e-26,1.37613720446322e-28,-5.09208830781351
1.51859099804305,0.00327899224953387,-0.00116545137929328,-5.83879739911097e-26,1.37613720446322e-28,-5.11654522508757
1.52250489236791,0.00303512785652875,-0.00140931577676252,-5.96144180258446e-26,1.37613720446322e-28,-5.14093166485584
1.52641878669276,0.0027921157087394,-0.00165232792891589,-6.03590054331069e-26,1.37613720446322e-28,-5.16523288009245
1.53033268101761,0.0025501027607934,-0.00189434088086662,-6.110053129846e-26,1.37613720446322e-28,-5.18943417530871
1.53424657534247,0.00230923536367921,-0.00211725702755929,-6.18385472046186e-26,-0.00179521663487981,-5.21352091543979
1.53816046966732,0.00206965917530218,-0.00212814687014599,-6.25726068568484e-26,-0.0246638535489575,-5.23747853469491
1.54207436399217,0.00183151907274497,-0.00213897142591405,-6.33022663528494e-26,-0.0473954092393671,-5.26129254536555
1.54598825831703,0.00159495906445328,-0.00214972415814768,-6.40270844511959e-26,-0.0699761377026449,-5.28494854658651
1.54990215264188,0.00136012220357641,-0.00216039856498687,-6.47466228381629e-26,-0.0923923838830339,-5.30843223304446
1.55381604696673,0.00112715050141171,-0.00217098819170273,-6.55226934168303e-26,-0.114630592179246,-5.33172940362866
1.55772994129159,0.000896184841174387,-0.00218148663459008,-6.6557271495646e-26,-0.136677314651046,-5.35482597001869
1.56164383561644,0.000667364892950529,-0.00219188754502053,-6.7582238160322e-26,-0.158519219152889,-5.37770796520396
1.56555772994129,0.000440829029283634,-0.0022021846333486,-6.85969735905784e-26,-0.180143097396846,-5.40036155192992
1.56947162426614,0.000216714241480115,-0.00221237167270548,-6.96008641531914e-26,-0.201535872940148,-5.4227730310657
1.573385518591,-2.42202482244197e-06,-0.00222464424677967,-0.000242202650709054,-0.222464424865057,-5.44468664723761
1.57729941291585,-0.000111855828429038,-0.00233407804733976,-0.0111855828949347,-0.233407805018751,-5.45563002738338
1.5812133072407,-0.000219878161267673,-0.00244210038004962,-0.0219878161703017,-0.244210038290291,-5.46643226065156
1.58512720156556,-0.000326423701284967,-0.00254864592005326,-0.0326423701682511,-0.254864592287835,-5.47708681464631
1.58904109589041,-0.000431428018054315,-0.0026536502368386,-0.0431428018429009,-0.26536502396296,-5.48758724631903
1.59295499021526,-0.0005348276131306,-0.00275704983193569,-0.0534827613486803,-0.275704983469357,-5.49792720582325
1.59686888454012,-0.000636559958466589,-0.00285878217729348,-0.0636559958807311,-0.285878218002056,-5.50810044035399
1.60078277886497,-0.000736563534236336,-0.00295878575308576,-0.0736563534564646,-0.295878575578459,-5.51810079792867
1.60469667318982,-0.000834777866041531,-0.00305700008491519,-0.0834777866359124,-0.305700008758627,-5.52792223110721
1.60861056751468,-0.000931143561476072,-0.00315336578037431,-0.0931143561785857,-0.315336578302031,-5.53755880064923
1.61252446183953,-0.00102560234605203,-0.00324782456497212,-0.102560234635363,-0.324782456759458,-5.54700467910531
1.61643835616438,-0.00111809709842344,-0.0033403193173692,-0.111809709872004,-0.334031931996861,-5.55625415434153
1.62035225048924,-0.00120857188494868,-0.00343079410391727,-0.120857188523987,-0.343079410649522,-5.56530163299305
1.62426614481409,-0.00129697199349965,-0.00351919421248755,-0.129697199378498,-0.351919421504608,-5.57414164384707
1.62818003913894,-0.00138324396654763,-0.00360546618555832,-0.138324396683003,-0.36054661880979,-5.58276884115133
1.6320939334638,-0.00146733563350389,-0.00368955785253679,-0.146733563378342,-0.368955785505789,-5.59117800784643
1.63600782778865,-0.00154919614225575,-0.00377141836130847,-0.154919614253232,-0.377141836381268,-5.59936405872106
1.6399217221135,-0.00162877598991976,-0.00385099820899192,-0.162877599019458,-0.385099821148071,-5.60732204348714
1.64383561643836,-0.00170602705278274,-0.00392824927187378,-0.170602705305586,-0.392824927434761,-5.61504714977313
1.64774951076321,-0.0017809026153982,-0.00400312483450753,-0.178090261566968,-0.400312483696686,-5.62253470603437
1.65166340508806,-0.00185335739883545,-0.0040755796179648,-0.185335739910696,-0.407557962041009,-5.6297801843781
1.65557729941292,-0.00192334758806834,-0.004145569807215,-0.192334758833956,-0.414556980964783,-5.63677920330134
1.65949119373777,-0.00199083085846333,-0.00421305307762528,-0.199083085873378,-0.421305308004659,-5.64352753034069
1.66340508806262,-0.00205576640137587,-0.00427798862055254,-0.205576640164557,-0.427798862296277,-5.65002108463181
1.66731898238748,-0.00211811494882988,-0.00434033716802077,-0.211811494909894,-0.434033717042036,-5.65625593937709
1.67123287671233,-0.00217783879726113,-0.00440006101646803,-0.217783879753125,-0.440006101885742,-5.66222832422041
1.67514677103718,-0.00223490183032438,-0.00445712404954657,-0.223490183059551,-0.445712405192623,-5.66793462752692
1.67906066536204,-0.00228926954072677,-0.00451149175996306,-0.228926954099869,-0.45114917623336,-5.67337139856731
1.68297455968689,-0.00234090905109808,-0.00456313127034528,-0.23409090513699,-0.456313127270806,-5.67853534960442
1.68688845401174,-0.00238978913386943,-0.004612011353127,-0.238978913414119,-0.461201135548242,-5.68342335788154
1.69080234833659,-0.00243588023016091,-0.00465810244942825,-0.243588023043261,-0.465810245177675,-5.68803246751068
1.69471624266145,-0.00247915446765454,-0.00470137668693164,-0.247915446792659,-0.470137668927363,-5.69235989126011
1.6986301369863,-0.00251958567745016,-0.00474180789673731,-0.251958567772319,-0.474180789907321,-5.69640301223985
1.70254403131115,-0.00255714940989138,-0.00477937162918787,-0.255714941016532,-0.477937163151813,-5.70015938548414
1.70645792563601,-0.00259182294934857,-0.00481404516865367,-0.259182294962336,-0.481404517097871,-5.70362673943002
1.71037181996086,-0.00262358532795644,-0.00484580754726943,-0.2623585328232,-0.48458075495897,-5.70680297729095
1.71428571428571,-0.00265241733829383,-0.00487463955761399,-0.265241733857009,-0.487463955992992,-5.70968617832481
1.71819960861057,-0.00267830154499888,-0.00490052376432546,-0.267830154527576,-0.49005237666375,-5.71227459899543
1.72211350293542,-0.0027012222953125,-0.00492344451464478,-0.270122229558994,-0.492344451695337,-5.7145666740269
1.72602739726027,-0.00272116572854423,-0.00494338794788128,-0.272116572882202,-0.494338795018688,-5.71656101735014
1.72994129158513,-0.00273811978445378,-0.00496034200379429,-0.273811978473166,-0.496034200609753,-5.71825642294111
1.73385518590998,-0.00275207421054388,-0.00497429642988699,-0.275207421082173,-0.497429643218839,-5.71965186555011
1.73776908023483,-0.00276302056826063,-0.00498524278760578,-0.276302056853847,-0.498524278990573,-5.72074650132179
1.74168297455969,-0.00277095223809655,-0.00499317445744319,-0.277095223837439,-0.499317445974208,-5.72153966830538
1.74559686888454,-0.0027758644235934,-0.00499808664294095,-0.277586442387122,-0.49980866452392,-5.72203088685506
1.74951076320939,-0.00277775415424267,-0.00499997637359057,-0.277775415452049,-0.499997637588857,-5.72221985991999
1.75342465753425,-0.00277662028728194,-0.00499884250662963,-0.277662028755977,-0.499884250892778,-5.72210647322391
1.7573385518591,-0.00277246350838595,-0.00499468572773287,-0.277246350866378,-0.499468573003156,-5.72169079533432
1.76125244618395,-0.00276528633125191,-0.00498750855059749,-0.276528633152975,-0.498750855289713,-5.72097307762091
1.76516634050881,-0.00275509309607946,-0.00497731531542314,-0.275509309635731,-0.497731531772413,-5.71995375410367
1.76908023483366,-0.00274188996694602,-0.00496411218628724,-0.274188996722389,-0.496411218858998,-5.71863344119033
1.77299412915851,-0.00272568492807929,-0.00494790714741741,-0.272568492835716,-0.494790714972233,-5.71701293730366
1.77690802348337,-0.00270648777902933,-0.00492870999836291,-0.270648777930689,-0.492871000067071,-5.7150932223986
1.78082191780822,-0.00268431012874166,-0.00490653234806974,-0.268431012901869,-0.490653235038088,-5.71287545736974
1.78473581213307,-0.00265916538853753,-0.00488138760785937,-0.265916538881395,-0.488138761017429,-5.71036098334922
1.78864970645793,-0.00263106876400406,-0.00485329098331891,-0.26310687642798,-0.485329098563805,-5.70755132089574
1.79256360078278,-0.00260003724579885,-0.004822259465106,-0.260003724607384,-0.48222594674298,-5.70444816907508
1.79647749510763,-0.00256608959937544,-0.00478831181867415,-0.25660895996496,-0.478831182100306,-5.70105340443259
1.80039138943249,-0.00252924635363533,-0.00475146857292489,-0.25292463539086,-0.475146857525934,-5.69736907985841
1.80430528375734,-0.00248952978851375,-0.00471175200779343,-0.248952978878606,-0.471175201013386,-5.69339742334608
1.80821917808219,-0.00244696392150584,-0.00466918614077554,-0.244696392177753,-0.466918614312237,-5.68914083664517
1.81213307240705,-0.00240157449314351,-0.00462379671240358,-0.240157449341526,-0.462379671475723,-5.68460189380895
1.8160469667319,-0.00235338895143081,-0.00457561117068066,-0.235338895170262,-0.457561117304156,-5.67978333963769
1.81996086105675,-0.00230243643524315,-0.00452465865448222,-0.230243643551504,-0.452465865685077,-5.67468808801894
1.8238747553816,-0.00224874775670822,-0.00447096997593412,-0.224874775697959,-0.447096997831141,-5.66931922016535
1.82778864970646,-0.00219235538257125,-0.00441457760178204,-0.219235538284162,-0.441457760416896,-5.66367998275147
1.83170254403131,-0.0021332934145623,-0.00435551563375725,-0.213329341483162,-0.435551563615425,-5.65777378595038
1.83561643835616,-0.00207159756877332,-0.00429381978795356,-0.207159756904284,-0.429381979036109,-5.65160420137152
1.83953033268102,-0.00200730515406396,-0.00422952737322964,-0.200730515433422,-0.422952737564814,-5.64517495990072
1.84344422700587,-0.00194045504949692,-0.00416267726864746,-0.194045504976795,-0.416267727107738,-5.63848994944416
1.84735812133072,-0.00187108768082665,-0.00409330989996118,-0.187108768109837,-0.409330990240304,-5.63155321257726
1.85127201565558,-0.00179924499605513,-0.00402146721516894,-0.179924499632621,-0.402146721762472,-5.62436894409999
1.85518590998043,-0.00172497044005649,-0.00394719265915216,-0.17249704403292,-0.394719266162232,-5.61694148850043
1.85909980430528,-0.00164830892832009,-0.00387053114739703,-0.164830892859449,-0.387053114988204,-5.6092753373271
1.86301369863014,-0.00156930681977771,-0.00379152903883535,-0.156930682005384,-0.379152904133566,-5.60137512647318
1.86692759295499,-0.00148801188877107,-0.00371023410780943,-0.14880118890499,-0.371023411032599,-5.59324563337301
1.87084148727984,-0.00140447329616542,-0.00362669551518171,-0.140447329644709,-0.362669551771662,-5.58489177411297
1.8747553816047,-0.0013187415596173,-0.00354096377861096,-0.13187415599019,-0.354096378116471,-5.5763186004587
1.87866927592955,-0.00123086852302377,-0.00345309074199689,-0.123086852331324,-0.345309074456994,-5.56753129680025
1.8825831702544,-0.00114090732517766,-0.00336312954412995,-0.114090732547317,-0.336312954672368,-5.55853517701675
1.88649706457926,-0.00104891236763299,-0.00327113458655849,-0.104891236793259,-0.327113458917514,-5.54933568126304
1.89041095890411,-0.000954939281790835,-0.00317716150069457,-0.0954939282098558,-0.317716150333464,-5.53993837268032
1.89432485322896,-0.000859044895285085,-0.0030812671141659,-0.0859044895600853,-0.308126711683013,-5.53034893403123
1.89823874755382,-0.000761287197594597,-0.00298350941645012,-0.0761287197920209,-0.298350941914197,-5.520573164264
1.90215264187867,-0.000661725304988017,-0.00288394752381898,-0.0661725305324493,-0.288394752653895,-5.51061697500535
1.90606653620352,-0.000560419424763623,-0.00278264164357546,-0.0560419425116373,-0.278264164632515,-5.50048638698591
1.90998043052838,-0.000457430818861624,-0.00267965303765009,-0.0457430819230931,-0.267965304043276,-5.49018752639877
1.91389432485323,-0.000352821766789818,-0.00257504398556156,-0.0352821767180846,-0.257504398837771,-5.4797266211956
1.91780821917808,-0.000246655527975104,-0.00246887774674725,-0.0246655528398605,-0.246887774959559,-5.46910999732012
1.92172211350294,-0.00013899630348457,-0.0023612185223396,-0.013899630397476,-0.236121852519637,-5.45834407488337
1.92563600782779,-2.99091970085588e-05,-0.00225213141650682,-0.00299091977767429,-0.22521314191895,-5.44743536428708
1.92954990215264,0.000161079753073906,-0.00221490051396459,-6.98500709923033e-26,-0.206846437827814,-5.42833647999455
1.9334637964775,0.000384568036783865,-0.00220474195208158,-6.88489867663589e-26,-0.185513464949103,-5.40598765126912
1.93737769080235,0.000610511418638427,-0.00219447179476358,-6.7836905274764e-26,-0.163946141788415,-5.38339331272534
1.9412915851272,0.000838773265618193,-0.00218409625259169,-6.68144385458462e-26,-0.142157510588339,-5.36056712766536
1.94520547945205,0.00106921554267602,-0.0021736215998762,-6.57822048881177e-26,-0.120160747421406,-5.33752289959411
1.94911937377691,0.00130169889622188,-0.00216305417085221,-6.4925631415344e-26,-0.0979691542215993,-5.31427456387203
1.95303326810176,0.00153608273836669,-0.00215240035583033,-6.42074810743868e-26,-0.0755961507405274,-5.290836179288
1.95694716242661,0.00177222533185646,-0.00214166659719511,-6.34839419321752e-26,-0.0530552664303556,-5.2672219195577
1.96086105675147,0.00200998387576634,-0.00213085938533064,-6.275545152902e-26,-0.0303601322574048,-5.24344606475247
1.96477495107632,0.00224921459248512,-0.00211998525311212,-6.20224503993717e-26,-0.0075244723951503,-5.21952299266378
1.96868884540117,0.00248977281384466,-0.00195467082881367,-6.12853818054166e-26,1.37613720446322e-28,-5.1954671701087
1.97260273972603,0.00273151306890501,-0.0017129305697531,-6.05446914690286e-26,1.37613720446322e-28,-5.17129314418148
1.97651663405088,0.00297428917169026,-0.00147015446271673,-5.98008273022305e-26,1.37613720446322e-28,-5.14701553345659
1.98043052837573,0.00321795431009466,-0.0012264893198496,-5.87089566559913e-26,1.37613720446322e-28,-5.12264901914854
1.98434442270059,0.00346236113455457,-0.000982082490916577,-5.74236846669434e-26,1.37613720446322e-28,-5.09820833623384
1.98825831702544,0.00370736184664904,-0.000737081774196758,-5.61352895763834e-26,1.37613720446322e-28,-5.07370826454042
1.99217221135029,0.00395280828876722,-0.000491635327106417,-5.48445505056557e-26,1.37613720446322e-28,-5.04916361980989
1.99608610567515,0.00419855203427159,-0.000245891576604978,-5.35522479935617e-26,1.37613720446322e-28,-5.02458924473824
2,0.00444444447593401,8.70562129480222e-10,-5.22591635243512e-26,1.37613720446322e-28,-5


==> data/srg_transistor.csv <==
x,y
0,0
0,0
0.703098198811855,0.864977017392026
0.703098198811855,-0.864977017392026
0.419396369361497,0.461336006297646
0.419396369361497,-0.461336006297646
-0.221359495915326,0.745600579184728
-0.221359495915326,-0.745600579184728
0.0860878561758087,0.0847635416570708
0.0860878561758087,-0.0847635416570708
0.596063975662603,0.484706358886966
0.596063975662603,-0.484706358886966
0.113244426437246,0.0911716633229666
0.113244426437246,-0.0911716633229666
0,0
0,0
0.845327907870479,0.0106581883514459
0.845327907870479,-0.0106581883514459
0,0
0,0
0.127165846920032,0.00297793829847378
0.127165846920032,-0.00297793829847378
0.5620840133515,0.717445757303408
0.5620840133515,-0.717445757303408
0.193280870732108,0.705908345783201
0.193280870732108,-0.705908345783201
2.85377315036083e-05,0.979449486712432
2.85377315036083e-05,-0.979449486712432
0,0
0,0
-0.0677329236072606,0.562480351152995
-0.0677329236072606,-0.562480351152995
0.262547121858415,0.602771294122428
0.262547121858415,-0.602771294122428
-0.0683778846679951,0.657236504886691
-0.0683778846679951,-0.657236504886691
-0.152337217241313,0.185162083962108
-0.152337217241313,-0.185162083962108
0.600462968313345,0.660509265144679
0.600462968313345,-0.660509265144679
0.147424351439633,0.107477567811722
0.147424351439633,-0.107477567811722
0,0
0,-0
-0.851514178570261,0.859255216557263
-0.851514178570261,-0.859255216557263
0,0
0,-0
0.533083085687881,0.308519543006272
0.533083085687881,-0.308519543006272
0.686126239456711,0.689679459435459
0.686126239456711,-0.689679459435459
-0.113466727053993,0.723835381378419
-0.113466727053993,-0.723835381378419
0.302994649409333,0.498526759284459
0.302994649409333,-0.498526759284459
0.176949405731062,0.927696819877414
0.176949405731062,-0.927696819877414
0.02053949482831,0.00484478041000461
0.02053949482831,-0.00484478041000461
0.579025504361221,0.530224380880259
0.579025504361221,-0.530224380880259
0.0336799236482554,0.0310870065162593
0.0336799236482554,-0.0310870065162593
0.006648880834904,0.0460976953899531
0.006648880834904,-0.0460976953899531
0,0
0,0
0.673404365741688,0.288026985032797
0.673404365741688,-0.288026985032797
0.258477301389291,0.120780412610222
0.258477301389291,-0.120780412610222
0,0
0,-0
0.242037509727894,0.24423785072542
0.242037509727894,-0.24423785072542
0.571873445772327,0.608748846187318
0.571873445772327,-0.608748846187318
0.258733019415588,0.335325502029342
0.258733019415588,-0.335325502029342
0.645977761710463,0.65106742550799
0.645977761710463,-0.65106742550799
0,0
0,0
0.394468495609867,0.0902819576738706
0.394468495609867,-0.0902819576738706
0,0
0,-0
-0.178672857246332,0.531986055405226
-0.178672857246332,-0.531986055405226
0,0
0,-0
0.076879505289187,0.486196263025326
0.076879505289187,-0.486196263025326
-0.631879199582886,0.756048721487323
-0.631879199582886,-0.756048721487323
0.232752297578291,0.363331827967379
0.232752297578291,-0.363331827967379
0.010628140732804,0.545470563548269
0.010628140732804,-0.545470563548269
0.0512927838373256,0.162441410718876
0.0512927838373256,-0.162441410718876
0.30521637274391,0.697374055700238
0.30521637274391,-0.697374055700238
0,0
0,-0
0,0
0,-0
0.0602420080135659,0.00710609505813655
0.0602420080135659,-0.00710609505813655
0.93422016672399,0.895326021994118
0.93422016672399,-0.895326021994118
0.796806155870965,0.876486771458061
0.796806155870965,-0.876486771458061
0.401134057100917,0.507353863675231
0.401134057100917,-0.507353863675231
-0.285995449774275,0.292783782593001
-0.285995449774275,-0.292783782593001
-0.0377233146913647,0.462830527267436
-0.0377233146913647,-0.462830527267436
0,0
0,-0
0.0796609935676997,0.0399248537047427
0.0796609935676997,-0.0399248537047427
0.747618989818743,0.640761219673465
0.747618989818743,-0.640761219673465
0.211913032561093,0.209888460151593
0.211913032561093,-0.209888460151593
-0.00625461263979307,0.00688007390377239
-0.00625461263979307,-0.00688007390377239
0.40962205020473,0.397189239395968
0.40962205020473,-0.397189239395968
0.658132861857595,0.723033108010878
0.658132861857595,-0.723033108010878
0.635354769852268,0.40384655964475
0.635354769852268,-0.40384655964475
-0.828241427490937,0.962166484478068
-0.828241427490937,-0.962166484478068
-0.227496879602201,0.536840246514617
-0.227496879602201,-0.536840246514617
-0.628310576704737,0.691141634375212
-0.628310576704737,-0.691141634375212
0.0133819837338435,0.0132617683361466
0.0133819837338435,-0.0132617683361466
0.739398819019841,0.188436418014345
0.739398819019841,-0.188436418014345
0.540054450179154,0.521514587763301
0.540054450179154,-0.521514587763301
0.327941630205158,0.33485359388173
0.327941630205158,-0.33485359388173
0.30968057630143,0.58780261031765
0.30968057630143,-0.58780261031765
-0.0195069471338137,0.230465211689343
-0.0195069471338137,-0.230465211689343
0,0
0,-0
0.811917578947171,0.921322828764947
0.811917578947171,-0.921322828764947
-0.00334278400326335,0.0295269569419118
-0.00334278400326335,-0.0295269569419118
0.673652249202596,0.958986106326764
0.673652249202596,-0.958986106326764
0.380699527301454,0.153955066600459
0.380699527301454,-0.153955066600459
-0.000787541932900099,0.0659371730537198
-0.000787541932900099,-0.0659371730537198
0.827684416514065,0.0373692557746265
0.827684416514065,-0.0373692557746265
-0.720996281513018,0.816931440483806
-0.720996281513018,-0.816931440483806
0.522136811109668,0.574350492220635
0.522136811109668,-0.574350492220635
0.28540135346626,0.185728859157768
0.28540135346626,-0.185728859157768
0,0
0,-0
0.00904492639962001,0.0258580550101703
0.00904492639962001,-0.0258580550101703
-0.0654066320828171,0.0896628510836064
-0.0654066320828171,-0.0896628510836064
0.205132641224113,0.095212528119291
0.205132641224113,-0.095212528119291
0.814965415971561,0.0667429999021764
0.814965415971561,-0.0667429999021764
0,0
0,0
0.242336301736757,0.244539359025273
0.242336301736757,-0.244539359025273
0.204539947345558,0.0284281819146806
0.204539947345558,-0.0284281819146806
0,0
0,0
0.213417369942873,0.25733134180941
0.213417369942873,-0.25733134180941
0.585862157824038,0.289580387035214
0.585862157824038,-0.289580387035214
0.786940313662354,0.687893497999111
0.786940313662354,-0.687893497999111
-0.74222349061832,0.767204682938609
-0.74222349061832,-0.767204682938609
0.614876386719517,0.44544931489222
0.614876386719517,-0.44544931489222
0,0
0,-0
0.844381319833306,0.42395592847811
0.844381319833306,-0.42395592847811
-0.559121588867048,0.658664895023544
-0.559121588867048,-0.658664895023544
0.386789159228056,0.884384922524368
0.386789159228056,-0.884384922524368
0.0392764324265625,0.792096560578998
0.0392764324265625,-0.792096560578998
0.580546631347766,0.287709966355564
0.580546631347766,-0.287709966355564
0.339660751015012,0.027202435413833
0.339660751015012,-0.027202435413833
0.39568422541325,0.0670400758941454
0.39568422541325,-0.0670400758941454
0,0
0,-0
0.93463591020702,0.0892635686442715
0.93463591020702,-0.0892635686442715
0.869950241658788,0.897495703304962
0.869950241658788,-0.897495703304962
0,0
0,-0
0.449079294889787,0.412149042843382
0.449079294889787,-0.412149042843382
0,0
0,-0
0.0584775899607623,0.301971015098268
0.0584775899607623,-0.301971015098268
-0.175049903380523,0.176641266138528
-0.175049903380523,-0.176641266138528
0,0
0,0
-0.01081298033297,0.113865372707952
-0.01081298033297,-0.113865372707952
0.328618624962925,0.361480487459218
0.328618624962925,-0.361480487459218
-0.724783154450345,0.800442677163521
-0.724783154450345,-0.800442677163521
0.634756680365175,0.262256795943133
0.634756680365175,-0.262256795943133
0.0695382114198921,0.202340352533578
0.0695382114198921,-0.202340352533578
0.990292720825839,0.811657646142699
0.990292720825839,-0.811657646142699
0.337411754117981,0.262024749952473
0.337411754117981,-0.262024749952473
0,0
0,-0
0.613534853891755,0.67488833928093
0.613534853891755,-0.67488833928093
0,0
0,-0
0,0
0,-0
0.533063587103507,0.286531878909132
0.533063587103507,-0.286531878909132
0,0
0,0
0,0
0,-0
0.987450362431517,0.996427183908167
0.987450362431517,-0.996427183908167
0,0
0,0
0,0
0,0
0.0103860175698678,0.305688943950163
0.0103860175698678,-0.305688943950163
0.0356656861673959,0.161298758779278
0.0356656861673959,-0.161298758779278
-0.110187295685504,0.696961918536912
-0.110187295685504,-0.696961918536912
0,0
0,-0
-0.0969036504357429,0.192528393465304
-0.0969036504357429,-0.192528393465304
-0.042665831321184,0.105352587052568
-0.042665831321184,-0.105352587052568
0.27528303985528,0.120308099363609
0.27528303985528,-0.120308099363609
-0.532418322957591,0.611448039183594
-0.532418322957591,-0.611448039183594
0,0
0,0
0.266292241400931,0.150821358162722
0.266292241400931,-0.150821358162722
-0.833108851698454,0.840682568532076
-0.833108851698454,-0.840682568532076
0.903153945404138,0.920647220181631
0.903153945404138,-0.920647220181631
0.0697444892017795,0.0457630568391855
0.0697444892017795,-0.0457630568391855
0.41564340833972,0.632169057483141
0.41564340833972,-0.632169057483141
0.408677740229303,0.234453997856663
0.408677740229303,-0.234453997856663
0.104119539847909,0.0840210227085118
0.104119539847909,-0.0840210227085118
0.763690607986451,0.884059381570921
0.763690607986451,-0.884059381570921
0.429644268680427,0.333103044910619
0.429644268680427,-0.333103044910619
-0.810957532903842,0.890332338943414
-0.810957532903842,-0.890332338943414
0,0
0,-0
-0.164353281895231,0.165847402639733
-0.164353281895231,-0.165847402639733
0,0
0,0
0,0
0,-0
0.717841311713596,0.541214576236102
0.717841311713596,-0.541214576236102
-0.676147520923858,0.682294316568621
-0.676147520923858,-0.682294316568621
0.0863219746855577,0.0495723970588908
0.0863219746855577,-0.0495723970588908
-0.351029279457098,0.372864367553406
-0.351029279457098,-0.372864367553406
0.720013391905977,0.661091923896809
0.720013391905977,-0.661091923896809
0.474999627918419,0.415643320995164
0.474999627918419,-0.415643320995164
-0.279160170536197,0.612701026153713
-0.279160170536197,-0.612701026153713
0,0
0,0
0.988444123212835,0.969476574613101
0.988444123212835,-0.969476574613101
0.954357311117133,0.605515729272512
0.954357311117133,-0.605515729272512
0,0
0,0
0,0
0,0
-0.344716855492524,0.392278436864477
-0.344716855492524,-0.392278436864477
0.112434127545671,0.0718685688777857
0.112434127545671,-0.0718685688777857
0.860222992568332,0.813659676227108
0.860222992568332,-0.813659676227108
0.684970549904992,0.478643463505822
0.684970549904992,-0.478643463505822
0,0
0,0
0,0
0,0
0,0
0,-0
-0.247941846364141,0.649880225502459
-0.247941846364141,-0.649880225502459
0.288767835575206,0.291392997716799
0.288767835575206,-0.291392997716799
-0.101536886335509,0.11169057496906
-0.101536886335509,-0.11169057496906
0.698978179232865,0.675001177615689
0.698978179232865,-0.675001177615689
0.0539358302474206,0.063975300146564
0.0539358302474206,-0.063975300146564
0.0114405742115703,0.608019595526728
0.0114405742115703,-0.608019595526728
-0.936188011301425,0.961779220535632
-0.936188011301425,-0.961779220535632
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0.171622789970604,0.25973481208804
0.171622789970604,-0.25973481208804
0,0
0,0
0,0
0,-0
0.380048764011657,0.221185905441488
0.380048764011657,-0.221185905441488
0,0
0,0
0.778050429441511,0.661963893282583
0.778050429441511,-0.661963893282583
0,0
0,-0
0,0
0,0
0.0331334783030386,0.0241442205767919
0.0331334783030386,-0.0241442205767919
0.110511975233381,0.00557525212836073
0.110511975233381,-0.00557525212836073
-0.399501093987535,0.459960307277954
-0.399501093987535,-0.459960307277954
-0.0405091395204837,0.130618674023416
-0.0405091395204837,-0.130618674023416
0.298846659151681,0.283862308979771
0.298846659151681,-0.283862308979771
0.177599230260014,0.838195801030181
0.177599230260014,-0.838195801030181
-0.226842772213349,0.309013204451334
-0.226842772213349,-0.309013204451334
-0.0119101749624363,0.072439541268545
-0.0119101749624363,-0.072439541268545
0.710580864793177,0.454353799399693
0.710580864793177,-0.454353799399693
0.850094059779761,0.870498588157283
0.850094059779761,-0.870498588157283
0.331028737050314,0.334038089205317
0.331028737050314,-0.334038089205317
0.405116793997991,0.44562847339779
0.405116793997991,-0.44562847339779
0,0
0,-0
0.147683730772484,0.323749939409033
0.147683730772484,-0.323749939409033
0,0
0,0
0,0
0,0
0,0
0,-0
0.0490557579390423,0.0398872319866659
0.0490557579390423,-0.0398872319866659
0,0
0,0
0.525735370621512,0.34255219555524
0.525735370621512,-0.34255219555524
0,0
0,-0
-0.223939383549317,0.232462391478078
-0.223939383549317,-0.232462391478078
-0.228592198952276,0.469865078988173
-0.228592198952276,-0.469865078988173
0,0
0,-0
-0.250778249771778,0.275856074748956
-0.250778249771778,-0.275856074748956
-0.41965469631152,0.745772062508416
-0.41965469631152,-0.745772062508416
0.00102611876608636,0.289083086804655
0.00102611876608636,-0.289083086804655
0.836722732318825,0.790710490851038
0.836722732318825,-0.790710490851038
0.185066975376679,0.103183156456912
0.185066975376679,-0.103183156456912
0,0
0,0
0.953717360220649,0.962387518040837
0.953717360220649,-0.962387518040837
0,0
0,0
0.247993093592592,0.663132658530805
0.247993093592592,-0.663132658530805
0,0
0,0
0.00292782944829331,0.0188939903291229
0.00292782944829331,-0.0188939903291229
-0.056253637592363,0.0567650342977481
-0.056253637592363,-0.0567650342977481
0.0461813597330481,0.0119469971106259
0.0461813597330481,-0.0119469971106259
0.0564768279687678,0.0621245107656445
0.0564768279687678,-0.0621245107656445
0.54896494382159,0.573552510567324
0.54896494382159,-0.573552510567324
-0.0745996524422418,0.0820596176864659
-0.0745996524422418,-0.0820596176864659
0.10952101580912,0.0341920842182688
0.10952101580912,-0.0341920842182688
0.463955518501864,0.46817329594279
0.463955518501864,-0.46817329594279
-0.422940351356184,0.4902682008493
-0.422940351356184,-0.4902682008493
-0.193490842855611,0.230733914968602
-0.193490842855611,-0.230733914968602
0,0
0,-0
0.139827421153112,0.153810163268424
0.139827421153112,-0.153810163268424
0.456409633292838,0.0182112609874474
0.456409633292838,-0.0182112609874474
0.589398311677264,0.865446835896576
0.589398311677264,-0.865446835896576
0.30590738314301,0.308688359353401
0.30590738314301,-0.308688359353401
-0.150542603013195,0.165596863314515
-0.150542603013195,-0.165596863314515
0.269227261064978,0.733398459350255
0.269227261064978,-0.733398459350255
0.771971592527849,0.849168751780635
0.771971592527849,-0.849168751780635
0,0
0,-0
0.361784795923345,0.0853524321548031
0.361784795923345,-0.0853524321548031
0,0
0,0
-0.237546244965993,0.499478776626284
-0.237546244965993,-0.499478776626284
0,0
0,-0
0.378269087662788,0.287447255629242
0.378269087662788,-0.287447255629242
0.393314132031681,0.553924052717161
0.393314132031681,-0.553924052717161
0.207422102744186,0.228164313018605
0.207422102744186,-0.228164313018605
0.792187371254559,0.946014982201543
0.792187371254559,-0.946014982201543
0.834264938498026,0.917691432347829
0.834264938498026,-0.917691432347829
0.618636279527941,0.652135348082731
0.618636279527941,-0.652135348082731
0.495070969454989,0.455797864731932
0.495070969454989,-0.455797864731932
0.365054285105805,0.186537195389488
0.365054285105805,-0.186537195389488
0.0558042764570592,0.134940225000721
0.0558042764570592,-0.134940225000721
-0.0518293201180442,0.291627462305516
-0.0518293201180442,-0.291627462305516
-0.816855587498938,0.824281547385292
-0.816855587498938,-0.824281547385292
0.985349761950886,0.904529008964693
0.985349761950886,-0.904529008964693
0,0
0,0
0.539753421072177,0.494771841508867
0.539753421072177,-0.494771841508867
0.835076595413061,0.679701729777632
0.835076595413061,-0.679701729777632
0.0479083942063325,0.143990057934543
0.0479083942063325,-0.143990057934543
-0.0138359264841668,0.25696398329828
-0.0138359264841668,-0.25696398329828
0,0
0,-0
0.764485515552232,0.745471769367777
0.764485515552232,-0.745471769367777
0.411668776749246,0.415411220174239
0.411668776749246,-0.415411220174239
0.0341679657468907,0.04299204463122
0.0341679657468907,-0.04299204463122
-0.729926782770465,0.948326700925786
-0.729926782770465,-0.948326700925786
-0.0492136943269792,0.357721909455743
-0.0492136943269792,-0.357721909455743
0.0297106719926681,0.455508158728773
0.0297106719926681,-0.455508158728773
0,0
0,-0
0.0929995251581598,0.135896587096012
0.0929995251581598,-0.135896587096012
-0.40903346036844,0.571019548451053
-0.40903346036844,-0.571019548451053
0.98355851024421,0.999628906364343
0.98355851024421,-0.999628906364343
0,0
0,0
0,0
0,0
0,0
0,0
0.484652755139319,0.533118030653251
0.484652755139319,-0.533118030653251
0.749314327435123,0.685782665835393
0.749314327435123,-0.685782665835393
0.200791137092557,0.323631420025329
0.200791137092557,-0.323631420025329
-0.0366931698314576,0.166413526153861
-0.0366931698314576,-0.166413526153861
-0.136542910420451,0.233995794410252
-0.136542910420451,-0.233995794410252
0,0
0,0
0,0
0,0
0,0
0,-0
0.186108880794431,0.185682535498476
0.186108880794431,-0.185682535498476
0.592478294606965,0.463471823356902
0.592478294606965,-0.463471823356902
0.393230394345669,0.103713947971926
0.393230394345669,-0.103713947971926
0.0194754377701903,0.00145957946924029
0.0194754377701903,-0.00145957946924029
0.0620000139589841,0.612765642986057
0.0620000139589841,-0.612765642986057
0.942300971991362,0.857240963373049
0.942300971991362,-0.857240963373049
0,0
0,0
-0.746002138170124,0.849680761841727
-0.746002138170124,-0.849680761841727
0.52081770773424,0.525552414168188
0.52081770773424,-0.525552414168188
0,0
0,-0
-0.0523664355934979,0.564774977047141
-0.0523664355934979,-0.564774977047141
0,0
0,-0
0.183068927271532,0.139961448516811
0.183068927271532,-0.139961448516811
0.264093653501342,0.426514330144729
0.264093653501342,-0.426514330144729
0.816340678246871,0.287539061166735
0.816340678246871,-0.287539061166735
0,0
0,0
0.268922850463527,0.0674119566950436
0.268922850463527,-0.0674119566950436
0.72706405462483,0.733673727848693
0.72706405462483,-0.733673727848693
0.0357862841333291,0.0602902449379003
0.0357862841333291,-0.0602902449379003
0,0
0,-0
-0.639561410811616,0.728560735886925
-0.639561410811616,-0.728560735886925
0.862878393324339,0.848569742188998
0.862878393324339,-0.848569742188998
0,0
0,-0
0,0
0,0
-0.72625904929175,0.798884954220925
-0.72625904929175,-0.798884954220925
0.856362697080447,0.165805420691919
0.856362697080447,-0.165805420691919
-0.521123720828339,0.573236092911173
-0.521123720828339,-0.573236092911173
0,0
0,-0
-0.0729365568978857,0.155748469483757
-0.0729365568978857,-0.155748469483757
0,0
0,-0
0.462001587158339,0.336921864088166
0.462001587158339,-0.336921864088166
0.0702917918637718,0.165185531733686
0.0702917918637718,-0.165185531733686
0.41370665510758,0.345330404506224
0.41370665510758,-0.345330404506224
0,0
0,0
0.268364365198698,0.723233744072618
0.268364365198698,-0.723233744072618
0,0
0,0
0.647936438119332,0.63668146138214
0.647936438119332,-0.63668146138214
0,0
0,-0
0.249740003147648,0.909396534055576
0.249740003147648,-0.909396534055576
-0.159815138233052,0.400577089159409
-0.159815138233052,-0.400577089159409
-0.613285808612783,0.674614389474062
-0.613285808612783,-0.674614389474062
0.0479367996726526,0.149275174037889
0.0479367996726526,-0.149275174037889
-0.00439323433290102,0.0728350683568654
-0.00439323433290102,-0.0728350683568654
0.10902052901654,0.59879221586281
0.10902052901654,-0.59879221586281
0.257983072349892,0.239955160995584
0.257983072349892,-0.239955160995584
0.366916937425358,0.158672275317407
0.366916937425358,-0.158672275317407
0.29229902979714,0.294956293704386
0.29229902979714,-0.294956293704386
0,0
0,-0
-0.12956184053178,0.444970423837603
-0.12956184053178,-0.444970423837603
0.925253643775105,0.719027939313022
0.925253643775105,-0.719027939313022
-0.0577629172138579,0.209134905134484
-0.0577629172138579,-0.209134905134484
0.0336688840474182,0.0332287098984341
0.0336688840474182,-0.0332287098984341
0,0
0,-0
0,0
0,-0
-0.257779879007597,0.945622788847248
-0.257779879007597,-0.945622788847248
-0.041687430547734,0.196403849200694
-0.041687430547734,-0.196403849200694
0,0
0,-0
0.283684477255129,0.293551446634725
0.283684477255129,-0.293551446634725
0.250290924333506,0.223203669192303
0.250290924333506,-0.223203669192303
0,0
0,0
0.807360852166183,0.809712883801768
0.807360852166183,-0.809712883801768
-0.0753789746478109,0.811440653991062
-0.0753789746478109,-0.811440653991062
0.744020978515828,0.818423076367411
0.744020978515828,-0.818423076367411
0.435247799086461,0.478772578995107
0.435247799086461,-0.478772578995107
0.0592871409339926,0.249228645010953
0.0592871409339926,-0.249228645010953
0,0
0,-0
0,0
0,0
0,0
0,-0
-0.137517369362236,0.320306137662537
-0.137517369362236,-0.320306137662537
0,0
0,-0
0.125347264631042,0.126486785218597
0.125347264631042,-0.126486785218597
0,0
0,-0
-0.615809508580396,0.629131191467843
-0.615809508580396,-0.629131191467843
-0.0468147164107545,0.170059796095868
-0.0468147164107545,-0.170059796095868
-0.130429266454485,0.143472193099934
-0.130429266454485,-0.143472193099934
0.64133887370611,0.304911151377972
0.64133887370611,-0.304911151377972
0.154495831863934,0.361088899159638
0.154495831863934,-0.361088899159638
-0.172560962146093,0.21499784814453
-0.172560962146093,-0.21499784814453
0.413679663053412,0.335515951112994
0.413679663053412,-0.335515951112994
0,0
0,-0
0,0
0,-0
0.00527920127182565,0.94711956716473
0.00527920127182565,-0.94711956716473
0.420052861765785,0.910689500337328
0.420052861765785,-0.910689500337328
0.825092532334418,0.00668275252823859
0.825092532334418,-0.00668275252823859
0.122834130515281,0.15593572961658
0.122834130515281,-0.15593572961658
-0.363148490117191,0.666209879003911
-0.363148490117191,-0.666209879003911
0.0518078943924036,0.600108812010275
0.0518078943924036,-0.600108812010275
0.0643091594200901,0.213269097867873
0.0643091594200901,-0.213269097867873
-0.0869554945829718,0.166255369641477
-0.0869554945829718,-0.166255369641477
0.144425454266487,0.437524085933509
0.144425454266487,-0.437524085933509
0.00203000394655632,0.00223300434121196
0.00203000394655632,-0.00223300434121196
0.175593081356493,0.281168251829421
0.175593081356493,-0.281168251829421
0.886849575959891,0.0492002129963493
0.886849575959891,-0.0492002129963493
0.699590515699203,0.705950429478287
0.699590515699203,-0.705950429478287
0,0
0,0
0.0121199126183134,0.177932443266396
0.0121199126183134,-0.177932443266396
0.95446154591571,0.0197386336570658
0.95446154591571,-0.0197386336570658
-0.0526657840705504,0.26102600383822
-0.0526657840705504,-0.26102600383822
0.4546756840201,0.470324900487419
0.4546756840201,-0.470324900487419
0,0
0,0
-0.836804145717572,0.965654521372815
-0.836804145717572,-0.965654521372815
0.18431163559701,0.0653547893373123
0.18431163559701,-0.0653547893373123
0.371449340792473,0.362598096863183
0.371449340792473,-0.362598096863183
0.848516886531458,0.856230676409017
0.848516886531458,-0.856230676409017
-0.0266066442936276,0.793967586594821
-0.0266066442936276,-0.793967586594821
-0.0228998298303364,0.521201604217965
-0.0228998298303364,-0.521201604217965
0.817607344759119,0.751401635157924
0.817607344759119,-0.751401635157924
0,0
0,-0
-0.834252004592257,0.90021046134812
-0.834252004592257,-0.90021046134812
0.0563148381725545,0.0862524766500563
0.0563148381725545,-0.0862524766500563
0.121373292679631,0.499015798677619
0.121373292679631,-0.499015798677619
0.106258084941395,0.658047152977174
0.106258084941395,-0.658047152977174
0.15493399179153,0.21507884907791
0.15493399179153,-0.21507884907791
0.134301941998748,0.135522868744191
0.134301941998748,-0.135522868744191
0.169987131099106,0.640005672902289
0.169987131099106,-0.640005672902289
0.110286627431374,0.0756023349619986
0.110286627431374,-0.0756023349619986
-0.0625513101444351,0.679086434117141
-0.0625513101444351,-0.679086434117141
0.0447958382166348,0.257263906915106
0.0447958382166348,-0.257263906915106
0,0
0,-0
0,0
0,0
0,0
0,-0
0.129882533817563,0.0601337855049884
0.129882533817563,-0.0601337855049884
0,0
0,-0
-0.31147082213429,0.34261790434772
-0.31147082213429,-0.34261790434772
0.420527397936194,0.424350374281069
0.420527397936194,-0.424350374281069
0.613217820163855,0.551443378933987
0.613217820163855,-0.551443378933987
0.908394389783984,0.283971738283043
0.908394389783984,-0.283971738283043
0,0
0,-0
0,0
0,-0
0.287459536350992,0.390558412476308
0.287459536350992,-0.390558412476308
-0.0204726928992929,0.335166458050204
-0.0204726928992929,-0.335166458050204
-0.240705752428832,0.994278955133
-0.240705752428832,-0.994278955133
0.93928408399951,0.542978981105306
0.93928408399951,-0.542978981105306
-0.00236795106013112,0.290422730365378
-0.00236795106013112,-0.290422730365378
0.674050397530468,0.848885887669051
0.674050397530468,-0.848885887669051
0.509487531546711,0.329521217660658
0.509487531546711,-0.329521217660658
0.0732544470222902,0.188075999853573
0.0732544470222902,-0.188075999853573
0.389572668516064,0.390285821030966
0.389572668516064,-0.390285821030966
-0.0287511228548271,0.777818088857613
-0.0287511228548271,-0.777818088857613
0.85003764335917,0.935041407695087
0.85003764335917,-0.935041407695087
0,0
0,0
0.0711521463654841,0.408812576926129
0.0711521463654841,-0.408812576926129
0.629726691090542,0.247918920114411
0.629726691090542,-0.247918920114411
0.531238680852317,0.523669616754122
0.531238680852317,-0.523669616754122
0.371827326515157,0.320786093963544
0.371827326515157,-0.320786093963544
0.238052858974768,0.233973403611401
0.238052858974768,-0.233973403611401
0,0
0,0
0.628738872294832,0.441637613851556
0.628738872294832,-0.441637613851556
0.0461256053082872,0.0152259511600872
0.0461256053082872,-0.0152259511600872
0.120872254316046,0.291235420932232
0.120872254316046,-0.291235420932232
0.410594424236275,0.381741993472972
0.410594424236275,-0.381741993472972
0.480687283914685,0.423382579731929
0.480687283914685,-0.423382579731929
-0.354511923908186,0.395478237732409
-0.354511923908186,-0.395478237732409
0,0
0,0
-0.161504950123578,0.872668372480786
-0.161504950123578,-0.872668372480786
0,0
0,-0
0,0
0,-0
0.441716402979944,0.150387603915747
0.441716402979944,-0.150387603915747
0.0248340561233622,0.0693306405440522
0.0248340561233622,-0.0693306405440522
0.941917577924277,0.186237378084118
0.941917577924277,-0.186237378084118
0,0
0,-0
0.831129036323988,0.771010199099982
0.831129036323988,-0.771010199099982
0.325857237006229,0.659582100753181
0.325857237006229,-0.659582100753181
0.0624247470797366,0.00846586169380666
0.0624247470797366,-0.00846586169380666
-0.0474963862012672,0.296374543330186
-0.0474963862012672,-0.296374543330186
0.522946489667817,0.451152436910035
0.522946489667817,-0.451152436910035
0.0901747779945607,0.285492064798876
0.0901747779945607,-0.285492064798876
0.230491550374367,0.803583166385218
0.230491550374367,-0.803583166385218
0.202515810072635,0.419138333081461
0.202515810072635,-0.419138333081461
0.548284307470324,0.459834397990461
0.548284307470324,-0.459834397990461
0.133639886608637,0.882524835778131
0.133639886608637,-0.882524835778131
0.150823415846272,0.0482007754805849
0.150823415846272,-0.0482007754805849
0.368759718665971,0.372112079744752
0.368759718665971,-0.372112079744752
0.0470533094774304,0.442991252814774
0.0470533094774304,-0.442991252814774
0.0645650076359345,0.450805423079919
0.0645650076359345,-0.450805423079919
0,0
0,-0
0,0
0,-0
0.00502905291010774,0.0869601318232242
0.00502905291010774,-0.0869601318232242
0,0
0,0
0.0279411381140708,0.0796592348448515
0.0279411381140708,-0.0796592348448515
0.0681810549154318,0.383272801310141
0.0681810549154318,-0.383272801310141
-0.705513997998053,0.973665249907206
-0.705513997998053,-0.973665249907206
0,0
0,-0
0.554510364833614,0.360947882233085
0.554510364833614,-0.360947882233085
0,0
0,0
0.8892693887553,0.643201578794165
0.8892693887553,-0.643201578794165
-0.14520701352437,0.197046172876572
-0.14520701352437,-0.197046172876572
0.128865503420876,0.516288596598835
0.128865503420876,-0.516288596598835
0.0125775178452204,0.0593549919711825
0.0125775178452204,-0.0593549919711825
0.572412926269797,0.629654218896777
0.572412926269797,-0.629654218896777
0,0
0,0
-0.249286727520789,0.498320295198054
-0.249286727520789,-0.498320295198054
-0.0190838530268278,0.0815533145223322
-0.0190838530268278,-0.0815533145223322
0.237226164520888,0.317496798932449
0.237226164520888,-0.317496798932449
0.123597977197875,0.0451105608383768
0.123597977197875,-0.0451105608383768
0.00834617495043187,0.701436236842824
0.00834617495043187,-0.701436236842824
0.243661770633176,0.291094164055685
0.243661770633176,-0.291094164055685
0.567520249998665,0.553542067339956
0.567520249998665,-0.553542067339956
0,0
0,0
0,0
0,0
0.77088097498005,0.73224528055909
0.77088097498005,-0.73224528055909
0,0
0,0
0,0
0,-0
0,0
0,0
0.712079269093293,0.759709290768663
0.712079269093293,-0.759709290768663
-0.64831987945243,0.713151867397673
-0.64831987945243,-0.713151867397673
0.479999199972172,0.90789023305584
0.479999199972172,-0.90789023305584
-0.61466046968444,0.721311122553008
-0.61466046968444,-0.721311122553008
0.602943566531536,0.591630277155097
0.602943566531536,-0.591630277155097
0.841032120979682,0.790959203154398
0.841032120979682,-0.790959203154398
0.72763156599111,0.682370668344958
0.72763156599111,-0.682370668344958
-0.200505216931241,0.404959872088827
-0.200505216931241,-0.404959872088827
0.774708208698435,0.709267066566935
0.774708208698435,-0.709267066566935
0,0
0,-0
0.0545936523697083,0.00471658114693847
0.0545936523697083,-0.00471658114693847
0,0
0,-0
0.270442282351214,0.515522939684944
0.270442282351214,-0.515522939684944
0.229051077136169,0.770135753077073
0.229051077136169,-0.770135753077073
0.840025532489906,0.249202510692529
0.840025532489906,-0.249202510692529
0.0228243135173081,0.0782054881192191
0.0228243135173081,-0.0782054881192191
0,0
0,0
0,0
0,-0
0.286348383355176,0.206020166590576
0.286348383355176,-0.206020166590576
0.126296934223637,0.71213380568198
0.126296934223637,-0.71213380568198
-0.741568258264746,0.799229864659485
-0.741568258264746,-0.799229864659485
-0.723746601590865,0.796121261749951
-0.723746601590865,-0.796121261749951
0.503989986169425,0.772728678662561
0.503989986169425,-0.772728678662561
0.141583222125877,0.0140169068894108
0.141583222125877,-0.0140169068894108
0.064699980518726,0.745908255127575
0.064699980518726,-0.745908255127575
0.823440987409364,0.779990009224869
0.823440987409364,-0.779990009224869
0.914430864654962,0.92417033450789
0.914430864654962,-0.92417033450789
0.598656681728851,0.12759213174039
0.598656681728851,-0.12759213174039
-0.809792925220104,0.817154679085741
-0.809792925220104,-0.817154679085741
0.675598505241762,0.633590198732023
0.675598505241762,-0.633590198732023
-0.0416321121423342,0.418920481141503
-0.0416321121423342,-0.418920481141503
0.0951517006799564,0.0082316543776041
0.0951517006799564,-0.0082316543776041
0.0907925867569004,0.695023665063655
0.0907925867569004,-0.695023665063655
0.26430344064891,0.0109320246146425
0.26430344064891,-0.0109320246146425
-0.0882816927491824,0.645146835285534
-0.0882816927491824,-0.645146835285534
0.683405538648075,0.649337173122946
0.683405538648075,-0.649337173122946
0.115432420423384,0.0403559182328457
0.115432420423384,-0.0403559182328457
0.901690727340692,0.909887915771062
0.901690727340692,-0.909887915771062
-0.00282511714731111,0.0758686552347119
-0.00282511714731111,-0.0758686552347119
-0.603761746058569,0.609250489204557
-0.603761746058569,-0.609250489204557
0.183898451876798,0.327195234967849
0.183898451876798,-0.327195234967849
0,0
0,-0
-0.0263335916535382,0.234127654451199
-0.0263335916535382,-0.234127654451199
0.0840835461258753,0.587747664188702
0.0840835461258753,-0.587747664188702
0,0
0,-0
0.241879756030462,0.490661728837116
0.241879756030462,-0.490661728837116
0.212108370756171,0.325884081483587
0.212108370756171,-0.325884081483587
0.273898600889025,0.232195018972695
0.273898600889025,-0.232195018972695
0.0476619565562403,0.205105895515319
0.0476619565562403,-0.205105895515319
0,0
0,-0
0.0632768430309991,0.139712039631498
0.0632768430309991,-0.139712039631498
-0.0162912863996549,0.139670684302573
-0.0162912863996549,-0.139670684302573
0.0258548017175658,0.424363236603035
0.0258548017175658,-0.424363236603035
0.844895428262938,0.202449228178753
0.844895428262938,-0.202449228178753
-0.471623415560901,0.500706166166571
-0.471623415560901,-0.500706166166571
0.259289288836057,0.316156822449759
0.259289288836057,-0.316156822449759
0,0
0,0
0,0
0,-0
-0.265127817867423,0.438465887187472
-0.265127817867423,-0.438465887187472
0.542756153988399,0.33778685544545
0.542756153988399,-0.33778685544545
0,0
0,-0
0.771859360663288,0.406257980897778
0.771859360663288,-0.406257980897778
-0.0611394045970595,0.711686868940429
-0.0611394045970595,-0.711686868940429
0,0
0,-0
0.541826688518604,0.455883829177603
0.541826688518604,-0.455883829177603
0.00829728735363645,0.0445079997015208
0.00829728735363645,-0.0445079997015208
0.0664499459251757,0.0433800420405127
0.0664499459251757,-0.0433800420405127
-0.0369261981340479,0.550189123684313
-0.0369261981340479,-0.550189123684313
0,0
0,-0
-0.150241693727486,0.529827733911853
-0.150241693727486,-0.529827733911853
0.0453354166079364,0.0205099921356484
0.0453354166079364,-0.0205099921356484
-0.433194404071551,0.633852229740437
-0.433194404071551,-0.633852229740437
0.975518353344399,0.280475209880213
0.975518353344399,-0.280475209880213
0.909169890401201,0.892030864443184
0.909169890401201,-0.892030864443184
0.460748284026004,0.0253946941297931
0.460748284026004,-0.0253946941297931
0.0690090955018654,0.0759100050520521
0.0690090955018654,-0.0759100050520521
0,0
0,0
0.34883860303043,0.991721039376523
0.34883860303043,-0.991721039376523
0.542490764419523,0.547147827574846
0.542490764419523,-0.547147827574846
0.405195935053867,0.445715528559254
0.405195935053867,-0.445715528559254
0,0
0,-0
0.0206436671738315,0.0227080338912147
0.0206436671738315,-0.0227080338912147
0.721253810380575,0.727810663202217
0.721253810380575,-0.727810663202217
0.575675264447272,0.57782700159986
0.575675264447272,-0.57782700159986
0,0
0,-0
0.197475037815164,0.174326594786155
0.197475037815164,-0.174326594786155
0,0
0,0
0.310489589468532,0.459753506581404
0.310489589468532,-0.459753506581404
-0.275510832894982,0.278015476830391
-0.275510832894982,-0.278015476830391
0,0
0,0
0.0315527878820577,0.049477469581571
0.0315527878820577,-0.049477469581571
0,0
0,-0
0.57036040123986,0.81296300749443
0.57036040123986,-0.81296300749443
0.0526222577219148,0.382550480252546
0.0526222577219148,-0.382550480252546
0.359300153970917,0.24208641945887
0.359300153970917,-0.24208641945887
0.128879347558383,0.628398678766256
0.128879347558383,-0.628398678766256
0.424511722024299,0.214949707653326
0.424511722024299,-0.214949707653326
0,0
0,0
0.508236644571756,0.512856977704227
0.508236644571756,-0.512856977704227
0.968768583695805,0.95177991297326
0.968768583695805,-0.95177991297326
-0.120840217509166,0.195127175103035
-0.120840217509166,-0.195127175103035
0.515803789318866,0.16792373336634
0.515803789318866,-0.16792373336634
0.0242709230860576,0.756433753121663
0.0242709230860576,-0.756433753121663
0,0
0,0
0.655497663569222,0.587088540437393
0.655497663569222,-0.587088540437393
0.614831361064608,0.676314497171069
0.614831361064608,-0.676314497171069
0.031681304111172,0.0161463397995888
0.031681304111172,-0.0161463397995888
0.1035268976923,0.26562380647533
0.1035268976923,-0.26562380647533
0,0
0,0
0,0
0,-0
-0.0270507799191717,0.0272966961002551
-0.0270507799191717,-0.0272966961002551
0.301161540362373,0.742764809025308
0.301161540362373,-0.742764809025308
0.779888456908424,0.729808065371258
0.779888456908424,-0.729808065371258
0,0
0,0
0.587898495173241,0.307399993708734
0.587898495173241,-0.307399993708734
-0.701058752671314,0.771164627938445
-0.701058752671314,-0.771164627938445
0.302225150002039,0.433520471263428
0.302225150002039,-0.433520471263428
0.046177093576042,0.167555631068848
0.046177093576042,-0.167555631068848
0.810499292840154,0.891549222124169
0.810499292840154,-0.891549222124169
-0.376678323246645,0.380102671639796
-0.376678323246645,-0.380102671639796
0.785448692301592,0.648864727062062
0.785448692301592,-0.648864727062062
-0.0874751779213215,0.12018355888228
-0.0874751779213215,-0.12018355888228
0,0
0,0
0.537453606824403,0.0790147007176498
0.537453606824403,-0.0790147007176498
-0.173865901538138,0.703119859057626
-0.173865901538138,-0.703119859057626
-0.0997492593763877,0.100656070825264
-0.0997492593763877,-0.100656070825264
0.0125581353748801,0.0138139489123681
0.0125581353748801,-0.0138139489123681
0.0834771342836318,0.170199346865042
0.0834771342836318,-0.170199346865042
0.00722811177663075,0.199929117595065
0.00722811177663075,-0.199929117595065
0.691103420245829,0.617139006855553
0.691103420245829,-0.617139006855553
0.876404345868424,0.910091960363352
0.876404345868424,-0.910091960363352
-0.193094880473153,0.515251524697204
-0.193094880473153,-0.515251524697204
0.595150396709967,0.494068350865751
0.595150396709967,-0.494068350865751
0.156398000172553,0.153000459744597
0.156398000172553,-0.153000459744597
0.828633868487553,0.61241842709704
0.828633868487553,-0.61241842709704
0,0
0,-0
-0.182888134031043,0.883765982318506
-0.182888134031043,-0.883765982318506
-0.467793695650148,0.517232185886999
-0.467793695650148,-0.517232185886999
0.917225011743352,0.858394026389075
0.917225011743352,-0.858394026389075
0.119207006314979,0.556279526601735
0.119207006314979,-0.556279526601735
0,0
0,-0
0.215332516928003,0.168105303102196
0.215332516928003,-0.168105303102196
0.43130051025864,0.343866893525472
0.43130051025864,-0.343866893525472
0.192127650639793,0.142462638951561
0.192127650639793,-0.142462638951561
0.321066864400922,0.333313777707699
0.321066864400922,-0.333313777707699
0.464238450417424,0.468458799966673
0.464238450417424,-0.468458799966673
0.616784401043833,0.387067438557605
0.616784401043833,-0.387067438557605
0,0
0,0
0.184925305339432,0.355348962103866
0.184925305339432,-0.355348962103866
0.054847105014867,0.11404444994267
0.054847105014867,-0.11404444994267
0,0
0,-0
0.0220715482013961,0.241082091781434
0.0220715482013961,-0.241082091781434
0.804424156045388,0.85087659331428
0.804424156045388,-0.85087659331428
-0.728518215246441,0.800811377741397
-0.728518215246441,-0.800811377741397
-0.0374440198585428,0.556373617274584
-0.0374440198585428,-0.556373617274584
0.245489085898642,0.272704615209661
0.245489085898642,-0.272704615209661
0.136904616386937,0.00584236022517486
0.136904616386937,-0.00584236022517486
-0.856728433520623,0.947035633449855
-0.856728433520623,-0.947035633449855
0.0445588175186833,0.00301630608923781
0.0445588175186833,-0.00301630608923781
0.201621294851536,0.284835198567392
0.201621294851536,-0.284835198567392
0.866988340540735,0.236435811684887
0.866988340540735,-0.236435811684887
-0.00781387636822751,0.496956142610052
-0.00781387636822751,-0.496956142610052
0,0
0,-0
0,0
0,-0
0.828294789690013,0.835824742323559
0.828294789690013,-0.835824742323559
0,0
0,-0
0.0118623259098079,0.0500415608664083
0.0118623259098079,-0.0500415608664083
0,0
0,-0
-0.759150438404872,0.766051806026735
-0.759150438404872,-0.766051806026735
0.629996437551436,0.69299608130658
0.629996437551436,-0.69299608130658
0.421783073817356,0.463961381199091
0.421783073817356,-0.463961381199091
0.0603128767599297,0.0312446141134753
0.0603128767599297,-0.0312446141134753
0.684715156056114,0.0300958707345869
0.684715156056114,-0.0300958707345869
0.00868268395624781,0.0201660982432653
0.00868268395624781,-0.0201660982432653
0.727836174471152,0.174798596415705
0.727836174471152,-0.174798596415705
0.70624005469146,0.0388998124335199
0.70624005469146,-0.0388998124335199
0.0390426304188071,0.719820940167023
0.0390426304188071,-0.719820940167023
0.000338481203790357,0.180966574747219
0.000338481203790357,-0.180966574747219
0,0
0,-0
0,0
0,0
-0.0657533054092201,0.424485256111901
-0.0657533054092201,-0.424485256111901
0.74978982508179,0.888914264877361
0.74978982508179,-0.888914264877361
-0.327597477917436,0.635680271546164
-0.327597477917436,-0.635680271546164
0.902184243586036,0.967031863478092
0.902184243586036,-0.967031863478092
0.849838694641184,0.831834028484661
0.849838694641184,-0.831834028484661
0,0
0,-0
0.62028097029946,0.600239312912267
0.62028097029946,-0.600239312912267
0.156913441067693,0.950481733492868
0.156913441067693,-0.950481733492868
0.186330906668284,0.204963997335112
0.186330906668284,-0.204963997335112
0.139880447348498,0.700790423729025
0.139880447348498,-0.700790423729025
0,0
0,-0
0.207982187417101,0.228780406158811
0.207982187417101,-0.228780406158811
0.157207131271936,0.468550317737095
0.157207131271936,-0.468550317737095
0.247134922901587,0.271848415191746
0.247134922901587,-0.271848415191746
0.142451217463015,0.111037398757946
0.142451217463015,-0.111037398757946
0,0
0,0
0.650975888739334,0.0351322443667655
0.650975888739334,-0.0351322443667655
0.175264133159667,0.192790546475633
0.175264133159667,-0.192790546475633
0.0543692732763149,0.046687516622095
0.0543692732763149,-0.046687516622095
0,0
0,-0
0.652267746575363,0.957587468083142
0.652267746575363,-0.957587468083142
0.097376716051283,0.156063030395123
0.097376716051283,-0.156063030395123
0.735702824796998,0.300093753247789
0.735702824796998,-0.300093753247789
0.18318941458523,0.0168222894808656
0.18318941458523,-0.0168222894808656
0.573664081211797,0.411950537424318
0.573664081211797,-0.411950537424318
0.690275022257778,0.659471005951223
0.690275022257778,-0.659471005951223
0,0
0,0
0.0496252603513796,0.202164269732753
0.0496252603513796,-0.202164269732753
0.00257594526828612,0.411334695703833
0.00257594526828612,-0.411334695703833
-0.658222941437548,0.724045235581303
-0.658222941437548,-0.724045235581303
0.134435126299401,0.161548156810626
0.134435126299401,-0.161548156810626
0,0
0,-0
0.0645843898294033,0.135216143332983
0.0645843898294033,-0.135216143332983
0.117818509164244,0.129600360080669
0.117818509164244,-0.129600360080669
0,0
0,0
0,0
0,-0
0,0
0,-0
0.994865034148386,0.478240898389479
0.994865034148386,-0.478240898389479
0.0306097417419697,0.0149205432283247
0.0306097417419697,-0.0149205432283247
0,0
0,0
0.0516557957418063,0.115098668010022
0.0516557957418063,-0.115098668010022
0.811098091725028,0.0616099134191109
0.811098091725028,-0.0616099134191109
0.826103976569552,0.515083770727666
0.826103976569552,-0.515083770727666
0.941856580023596,0.937430493446059
0.941856580023596,-0.937430493446059
-0.162506462159756,0.896428481247498
-0.162506462159756,-0.896428481247498
0.683638340078356,0.120986169383562
0.683638340078356,-0.120986169383562
0.127542870574726,0.0112685078370146
0.127542870574726,-0.0112685078370146
0.430489252832086,0.361773937909716
0.430489252832086,-0.361773937909716
0,0
0,0
-0.61124665490954,0.828077447931651
-0.61124665490954,-0.828077447931651
0.492118724732304,0.872357304125338
0.492118724732304,-0.872357304125338
0.465703000459394,0.140677871485309
0.465703000459394,-0.140677871485309
0.329196453299946,0.525495257527461
0.329196453299946,-0.525495257527461
0,0
0,0
-0.0837594619345434,0.0940451449275336
-0.0837594619345434,-0.0940451449275336
-0.345610643831199,0.974831320047609
-0.345610643831199,-0.974831320047609
0,0
0,-0
-0.183890884617258,0.371098685815267
-0.183890884617258,-0.371098685815267
0.561572905197802,0.563649671906329
0.561572905197802,-0.563649671906329
0.899950005076948,0.564735797825507
0.899950005076948,-0.564735797825507
0.344366076109321,0.0479017011677839
0.344366076109321,-0.0479017011677839
0.0875111400113311,0.293175997156396
0.0875111400113311,-0.293175997156396
0,0
0,0
0.551100915875747,0.555965914813317
0.551100915875747,-0.555965914813317
-0.241938368740715,0.24413780845654
-0.241938368740715,-0.24413780845654
0.74577338644791,0.724956830971909
0.74577338644791,-0.724956830971909
-0.0107704880824455,0.31347467792898
-0.0107704880824455,-0.31347467792898
0.833919253163236,0.414847425448706
0.833919253163236,-0.414847425448706
0,0
0,-0
0.470374974968835,0.37349997867093
0.470374974968835,-0.37349997867093
0.215392330079257,0.974382215375666
0.215392330079257,-0.974382215375666
0.065768213449853,0.683962371005004
0.065768213449853,-0.683962371005004
0.830386127377336,0.82072347229325
0.830386127377336,-0.82072347229325
0,0
0,0
0.0352436603897792,0.0355640573024135
0.0352436603897792,-0.0355640573024135
-0.0637215118418441,0.0700936630260286
-0.0637215118418441,-0.0700936630260286
0.159388956634848,0.147499240854625
0.159388956634848,-0.147499240854625
0,0
0,-0
-0.304647048156318,0.721806368940351
-0.304647048156318,-0.721806368940351
0,0
0,0
0,0
0,-0
0,0
0,0
0.386947097810237,0.390464798699421
0.386947097810237,-0.390464798699421
-0.787023320482775,0.865725652531052
-0.787023320482775,-0.865725652531052
0.0360826760409432,0.107185119578595
0.0360826760409432,-0.107185119578595
0.495320956438865,0.394110594757522
0.495320956438865,-0.394110594757522
0,0
0,0
0.634741470339998,0.427706852044247
0.634741470339998,-0.427706852044247
0.512597179459282,0.022987462096508
0.512597179459282,-0.022987462096508
0.189661756866075,0.446491112863209
0.189661756866075,-0.446491112863209
0,0
0,-0
0.046346304953988,0.506611744707088
0.046346304953988,-0.506611744707088
0,0
0,-0
0.520040137261558,0.515815516829846
0.520040137261558,-0.515815516829846
0.889334893394112,0.88318741589116
0.889334893394112,-0.88318741589116
0.88603941579858,0.712181827360761
0.88603941579858,-0.712181827360761
0.661713516425802,0.594232335258098
0.661713516425802,-0.594232335258098
0.184089440963389,0.130262826434828
0.184089440963389,-0.130262826434828
0.100465859139966,0.0417047121045778
0.100465859139966,-0.0417047121045778
0,0
0,-0
0,0
0,-0
0.14701102121261,0.0803152233814426
0.14701102121261,-0.0803152233814426
-0.193826343984815,0.195588401657404
-0.193826343984815,-0.195588401657404
-0.00354659727763552,0.16590102602337
-0.00354659727763552,-0.16590102602337
0.817503834972577,0.700722208896859
0.817503834972577,-0.700722208896859
0,0
0,0
0,0
0,-0
0,0
0,-0
-0.0555636511218043,0.171627750684899
-0.0555636511218043,-0.171627750684899
0.0790613996111183,0.0545850711706569
0.0790613996111183,-0.0545850711706569
0,0
0,0
-0.100030945363441,0.110034039899786
-0.100030945363441,-0.110034039899786
0.749284540485607,0.730190994036812
0.749284540485607,-0.730190994036812
0,0
0,-0
0.424787037175385,0.245345216834184
0.424787037175385,-0.245345216834184
0,0
0,0
0.0359659644208219,0.0708564161896589
0.0359659644208219,-0.0708564161896589
-0.459262786097212,0.837508733059801
-0.459262786097212,-0.837508733059801
0,0
0,-0
-0.866031246633491,0.95263437129684
-0.866031246633491,-0.95263437129684
0,0
0,0
0.270613067975978,0.225562327576985
0.270613067975978,-0.225562327576985
-0.0178336750700463,0.0179957993888649
-0.0178336750700463,-0.0179957993888649
0.0573693594807609,0.877043657121908
0.0573693594807609,-0.877043657121908
0,0
0,-0
0.951197704312751,0.16409363802786
0.951197704312751,-0.16409363802786
0.915851224463075,0.103797960359601
0.915851224463075,-0.103797960359601
0,0
0,0
-0.155708747487084,0.808325771193468
-0.155708747487084,-0.808325771193468
0.153963251248127,0.868634588593949
0.153963251248127,-0.868634588593949
0.887639159710211,0.883868402178514
0.887639159710211,-0.883868402178514
0.247029433024031,0.0948871825468487
0.247029433024031,-0.0948871825468487
-0.497738307540711,0.502263201245627
-0.497738307540711,-0.502263201245627
0.377367288449547,0.196748878361434
0.377367288449547,-0.196748878361434
0.723939669768261,0.133131529703722
0.723939669768261,-0.133131529703722
-0.870560367225031,0.957616403947534
-0.870560367225031,-0.957616403947534
0,0
0,0
0.555920006039122,0.153140169843393
0.555920006039122,-0.153140169843393
0.323639051115106,0.273247201644886
0.323639051115106,-0.273247201644886
0.0256419428765901,0.0211464685168495
0.0256419428765901,-0.0211464685168495
0,0
0,0
0.858355447489684,0.843562197729601
0.858355447489684,-0.843562197729601
0.457452495078424,0.126376741075101
0.457452495078424,-0.126376741075101
0.0516740982234737,0.0279385203780164
0.0516740982234737,-0.0279385203780164
0.380362384101959,0.821621677585345
0.380362384101959,-0.821621677585345
0.642030203682491,0.544067556019286
0.642030203682491,-0.544067556019286
0.0382768220227876,0.0186121856604489
0.0382768220227876,-0.0186121856604489
0.425801847179514,0.111136308580695
0.425801847179514,-0.111136308580695
0.821450868204662,0.749367737122591
0.821450868204662,-0.749367737122591
0.297537221551773,0.273947567572488
0.297537221551773,-0.273947567572488
-0.104092513394856,0.3426806691307
-0.104092513394856,-0.3426806691307
0,0
0,-0
0.363478640422778,0.188189447069546
0.363478640422778,-0.188189447069546
0.324932865625881,0.590372568989195
0.324932865625881,-0.590372568989195
0.0404407285883261,0.679756233230975
0.0404407285883261,-0.679756233230975
0.0560700811517258,0.0250850201179896
0.0560700811517258,-0.0250850201179896
0,0
0,-0
0.812487871920889,0.417781544597366
0.812487871920889,-0.417781544597366
-0.472700797015385,0.527700715140227
-0.472700797015385,-0.527700715140227
0.823833134075358,0.328554507983591
0.823833134075358,-0.328554507983591
0.420907187118083,0.406015249113054
0.420907187118083,-0.406015249113054
0.722153947555359,0.794369342310895
0.722153947555359,-0.794369342310895
0.778790310573577,0.244158254730569
0.778790310573577,-0.244158254730569
0.0406699096927296,0.0447369006620027
0.0406699096927296,-0.0447369006620027
0.57788125946574,0.282658818688914
0.57788125946574,-0.282658818688914
0,0
0,-0
0.345337963053408,0.295712280975686
0.345337963053408,-0.295712280975686
0.144214647776535,0.49496530712907
0.144214647776535,-0.49496530712907
0.0616810001368735,0.0625890659396502
0.0616810001368735,-0.0625890659396502
0.0642143477427907,0.550805159149584
0.0642143477427907,-0.550805159149584
0.0858034882201064,0.080226890903819
0.0858034882201064,-0.080226890903819
-0.172319650126342,0.207443470810583
-0.172319650126342,-0.207443470810583
0.80268912373304,0.699059039955238
0.80268912373304,-0.699059039955238
0.264225554318859,0.165813952408613
0.264225554318859,-0.165813952408613
0,0
0,0
0,0
0,-0
0.71439159856154,0.627950913781978
0.71439159856154,-0.627950913781978
0.422351995416091,0.499732817889544
0.422351995416091,-0.499732817889544
-0.673986549840303,0.741385204824333
-0.673986549840303,-0.741385204824333
0,0
0,0
0.888181527076454,0.812447482744103
0.888181527076454,-0.812447482744103
0.330484381957564,0.275947319815577
0.330484381957564,-0.275947319815577
-0.845462263189934,0.893373702531131
-0.845462263189934,-0.893373702531131
0.220225015491756,0.599036628520118
0.220225015491756,-0.599036628520118
0.0653353314783892,0.0382575138066345
0.0653353314783892,-0.0382575138066345
0.617873864912795,0.657809138454436
0.617873864912795,-0.657809138454436
0,0
0,0
0,0
0,0
0,0
0,0
0.136162206892007,0.0612663555727031
0.136162206892007,-0.0612663555727031
0,0
0,0
0.973374197254358,0.226574601586456
0.973374197254358,-0.226574601586456
0.139969347529151,0.0422843215643448
0.139969347529151,-0.0422843215643448
0,0
0,0
0,0
0,0
-0.226530213467487,0.228589579044464
-0.226530213467487,-0.228589579044464
0.713319865989195,0.350298265416412
0.713319865989195,-0.350298265416412
0.0218180442496662,0.0405783070651477
0.0218180442496662,-0.0405783070651477
0.448243378960638,0.288897303428808
0.448243378960638,-0.288897303428808
0.11052451227299,0.0575238448695524
0.11052451227299,-0.0575238448695524
0.330061198515608,0.363067318367168
0.330061198515608,-0.363067318367168
0,0
0,-0
0.449204590042462,0.656054453704147
0.449204590042462,-0.656054453704147
0.223203012909951,0.8347304894635
0.223203012909951,-0.8347304894635
0.582608600975773,0.570033417453065
0.582608600975773,-0.570033417453065
-0.46543743604237,0.783281766769052
-0.46543743604237,-0.783281766769052
0.753969779932611,0.133679118096092
0.753969779932611,-0.133679118096092
0,0
0,-0
0.34724033791673,0.250492729589696
0.34724033791673,-0.250492729589696
0.113249291339157,0.00758701133772867
0.113249291339157,-0.00758701133772867
0.0942127832633513,0.831205891035523
0.0942127832633513,-0.831205891035523
0,0
0,-0
0,0
0,0
0.81790993124244,0.825345476071917
0.81790993124244,-0.825345476071917
0.666485471020683,0.631096753391247
0.666485471020683,-0.631096753391247
0.640197739810754,0.115765793747779
0.640197739810754,-0.115765793747779
0.0326323878881937,0.0138382154459454
0.0326323878881937,-0.0138382154459454
0.511907976410936,0.395552921889053
0.511907976410936,-0.395552921889053
0.0472545575727376,0.162847584142142
0.0472545575727376,-0.162847584142142
0,0
0,-0
0.780472841394303,0.675760294774755
0.780472841394303,-0.675760294774755
0,0
0,-0
0.880084336346011,0.713802309804557
0.880084336346011,-0.713802309804557
0.165658169170944,0.0393673977419796
0.165658169170944,-0.0393673977419796
0.00945538825634951,0.211263791057365
0.00945538825634951,-0.211263791057365
0.519402684720727,0.510518096739528
0.519402684720727,-0.510518096739528
0.785975843432465,0.747350163575681
0.785975843432465,-0.747350163575681
0.331175409786062,0.198465933828534
0.331175409786062,-0.198465933828534
0,0
0,0
0,0
0,-0
0.790635901854412,0.16207328048703
0.790635901854412,-0.16207328048703
0,0
0,-0
0.122130182879966,0.263005634801248
0.122130182879966,-0.263005634801248
0.923220950669378,0.780652750077258
0.923220950669378,-0.780652750077258
0.407118432052978,0.229039252858417
0.407118432052978,-0.229039252858417
0.058094683534947,0.00565759630747855
0.058094683534947,-0.00565759630747855
0,0
0,0
0.101404844567773,0.0146345820796625
0.101404844567773,-0.0146345820796625
0.0225504421633623,0.0209190289876797
0.0225504421633623,-0.0209190289876797
0,0
0,0
0,0
0,0
0.00933332723523443,0.0439291690094058
0.00933332723523443,-0.0439291690094058
0.19615447546668,0.335046064950606
0.19615447546668,-0.335046064950606
0.103223956806211,0.289769546177274
0.103223956806211,-0.289769546177274
0.963468509158447,0.93494834769373
0.963468509158447,-0.93494834769373
0.887726606922322,0.828296768154428
0.887726606922322,-0.828296768154428
0.00318164803806914,0.00588684052867803
0.00318164803806914,-0.00588684052867803
0.994849963672516,0.857991875718773
0.994849963672516,-0.857991875718773
0.596250562484309,0.4959698165651
0.596250562484309,-0.4959698165651
0.049063529561612,0.00850850951596082
0.049063529561612,-0.00850850951596082
-0.0328958929126668,0.0641002725167523
-0.0328958929126668,-0.0641002725167523
0.664506457618793,0.645470265594564
0.664506457618793,-0.645470265594564
0,0
0,0
0.209604075456162,0.641578250040322
0.209604075456162,-0.641578250040322
0,0
0,0
0,0
0,0
0.420925855387676,0.424752454073018
0.420925855387676,-0.424752454073018
0.13267172399388,0.105022961911365
0.13267172399388,-0.105022961911365
0.148348445124003,0.178257151907708
0.148348445124003,-0.178257151907708
0.104791665303926,0.115270831834319
0.104791665303926,-0.115270831834319
0.400417230072681,0.252378333293455
0.400417230072681,-0.252378333293455
0.0703035623167672,0.0552961895987978
0.0703035623167672,-0.0552961895987978
0.614798774150152,0.599837805667914
0.614798774150152,-0.599837805667914
0.367603419713682,0.370945268983806
0.367603419713682,-0.370945268983806
0.467378087062931,0.513321330258772
0.467378087062931,-0.513321330258772
0.484041749720474,0.0838116654470782
0.484041749720474,-0.0838116654470782
0.17265484095692,0.275687150809844
0.17265484095692,-0.275687150809844
0,0
0,-0
-0.184998545195265,0.224908206219743
-0.184998545195265,-0.224908206219743
-0.0674869304770434,0.127123647647523
-0.0674869304770434,-0.127123647647523
0,0
0,0
0,0
0,0
0.195993215519501,0.176686991172041
0.195993215519501,-0.176686991172041
0.0591569452186472,0.185569276008019
0.0591569452186472,-0.185569276008019
0.953185870290425,0.709726307966741
0.953185870290425,-0.709726307966741
0.817550034197564,0.871355086550488
0.817550034197564,-0.871355086550488
0.122066384082274,0.0352334983710459
0.122066384082274,-0.0352334983710459
0.00438498839361271,0.0446467306899177
0.00438498839361271,-0.0446467306899177
0,0
0,0
0.15869292525401,0.291586456374082
0.15869292525401,-0.291586456374082
0,0
0,-0
0,0
0,0
-0.422417795738825,0.555677361246837
-0.422417795738825,-0.555677361246837
0.204476938208365,0.483901435441656
0.204476938208365,-0.483901435441656
-0.135729238704044,0.230543100571975
-0.135729238704044,-0.230543100571975
0.347579229562371,0.353318402771046
0.347579229562371,-0.353318402771046
0.602324399016159,0.607800075370851
0.602324399016159,-0.607800075370851
0,0
0,0
-0.510365263615781,0.515004947830469
-0.510365263615781,-0.515004947830469
0.398222700310879,0.35141007454341
0.398222700310879,-0.35141007454341
0,0
0,-0
0.222204240045415,0.000699642100003856
0.222204240045415,-0.000699642100003856
0.144192048341314,0.190976575877635
0.144192048341314,-0.190976575877635
0.0401544947913159,0.371716891717394
0.0401544947913159,-0.371716891717394
0.822919616215797,0.0999042347813495
0.822919616215797,-0.0999042347813495
0.117739532508919,0.249370225492525
0.117739532508919,-0.249370225492525
0,0
0,0
0.143834202510762,0.55695410593593
0.143834202510762,-0.55695410593593
0.0384800574405695,0.00154821644012761
0.0384800574405695,-0.00154821644012761
0.527272313835689,0.359692578699411
0.527272313835689,-0.359692578699411
0.255752689472436,0.867315701322293
0.255752689472436,-0.867315701322293
0,0
0,0
0.23813976733507,0.261953744068577
0.23813976733507,-0.261953744068577
-0.138589567138171,0.283116375460507
-0.138589567138171,-0.283116375460507
0.15600806079925,0.118075175162747
0.15600806079925,-0.118075175162747
0.000867441807128554,0.00095418598784149
0.000867441807128554,-0.00095418598784149
0.143305437163107,0.529360232105179
0.143305437163107,-0.529360232105179
0.996886205497665,0.0701750244213511
0.996886205497665,-0.0701750244213511
0.47741929674985,0.480395313025798
0.47741929674985,-0.480395313025798
0,0
0,-0
-0.109149352757341,0.18123648947603
-0.109149352757341,-0.18123648947603
-0.679785507925303,0.685965376179169
-0.679785507925303,-0.685965376179169
0.674774972140703,0.0474022234419757
0.674774972140703,-0.0474022234419757
-0.0129395475785706,0.135514461580165
-0.0129395475785706,-0.135514461580165
0.76918807235905,0.75913260482397
0.76918807235905,-0.75913260482397
-0.0667303026304772,0.37222017527843
-0.0667303026304772,-0.37222017527843
0,0
0,0
0,0
0,-0
0.956075598877054,0.602197698281432
0.956075598877054,-0.602197698281432
-0.376323698305627,0.41395606813619
-0.376323698305627,-0.41395606813619
0.077022697110235,0.535242295256864
0.077022697110235,-0.535242295256864
0.474688348051058,0.479003696669704
0.474688348051058,-0.479003696669704
-0.508343101451374,0.731073719160665
-0.508343101451374,-0.731073719160665
0.401243960167099,0.943489527274116
0.401243960167099,-0.943489527274116
-0.809134796285723,0.816490567161048
-0.809134796285723,-0.816490567161048
0,0
0,0
0,0
0,-0
0.523310230500292,0.706050948800387
0.523310230500292,-0.706050948800387
0.65716420648403,0.66616190792024
0.65716420648403,-0.66616190792024
-0.588242708673058,0.647066979540363
-0.588242708673058,-0.647066979540363
0.137559366257217,0.151315302882939
0.137559366257217,-0.151315302882939
-0.0618429091405653,0.215853283943528
-0.0618429091405653,-0.215853283943528
0.170632675009821,0.546656091432388
0.170632675009821,-0.546656091432388
0.353827604332341,0.271904725739823
0.353827604332341,-0.271904725739823
0.00962496575340053,0.00673245330408131
0.00962496575340053,-0.00673245330408131
0.761266855380703,0.723410646103928
0.761266855380703,-0.723410646103928
0.294222153932093,0.549493268104421
0.294222153932093,-0.549493268104421
0.407739397223153,0.340214775727436
0.407739397223153,-0.340214775727436
0,0
0,0
-0.16199652556695,0.501251637663371
-0.16199652556695,-0.501251637663371
0,0
0,-0
0,0
0,-0
0,0
0,0
0,0
0,-0
-0.176395942232462,0.92865906474236
-0.176395942232462,-0.92865906474236
0,0
0,-0
0.631345145057724,0.364771821616052
0.631345145057724,-0.364771821616052
0.997714313378335,0.917513912074504
0.997714313378335,-0.917513912074504
0.056083649240605,0.0234634395522041
0.056083649240605,-0.0234634395522041
-0.91228491682405,0.962806717981778
-0.91228491682405,-0.962806717981778
-0.0254646110916536,0.371270090918277
-0.0254646110916536,-0.371270090918277
-0.107183223466579,0.84269316970965
-0.107183223466579,-0.84269316970965
0.3410994349257,0.584306571000056
0.3410994349257,-0.584306571000056
0.0223156124851728,0.183202444047457
0.0223156124851728,-0.183202444047457
-0.178656368204128,0.223488592939318
-0.178656368204128,-0.223488592939318
0.736613342233772,0.734289392384502
0.736613342233772,-0.734289392384502
0,0
0,0
0.0721114348050605,0.222830666502178
0.0721114348050605,-0.222830666502178
0.401420208352259,0.533348121925065
0.401420208352259,-0.533348121925065
-0.198814001289378,0.2006214013011
-0.198814001289378,-0.2006214013011
0.0788473954630217,0.687694862655973
0.0788473954630217,-0.687694862655973
0,0
0,0
0,0
0,-0
0.455159011838853,0.0754080506477629
0.455159011838853,-0.0754080506477629
0.0259221087459426,0.101631117844895
0.0259221087459426,-0.101631117844895
0,0
0,0
-0.371795412042864,0.375175370334162
-0.371795412042864,-0.375175370334162
0,0
0,0
0,0
0,0
-0.0326005649731417,0.70784084508222
-0.0326005649731417,-0.70784084508222
0,0
0,-0
0.570728514448155,0.0293268034882202
0.570728514448155,-0.0293268034882202
0.124648574509991,0.294715349705194
0.124648574509991,-0.294715349705194
0.0775870045266678,0.0853457049793349
0.0775870045266678,-0.0853457049793349
-0.274116917561351,0.371713353697185
-0.274116917561351,-0.371713353697185
0.219398542380041,0.812512839218094
0.219398542380041,-0.812512839218094
0,0
0,-0
-0.536731621949192,0.541611000330548
-0.536731621949192,-0.541611000330548
0.791553782762485,0.870709161038734
0.791553782762485,-0.870709161038734
0,0
0,-0
-0.0201975089505703,0.0467026300773588
-0.0201975089505703,-0.0467026300773588
0,0
0,0
0.622646039297067,0.252194939961527
0.622646039297067,-0.252194939961527
0.0808938328961373,0.209024463306762
0.0808938328961373,-0.209024463306762
-0.152873300199928,0.189592309558275
-0.152873300199928,-0.189592309558275
0,0
0,-0
-0.57114504202193,0.628259546224124
-0.57114504202193,-0.628259546224124
0.787454661995795,0.0852690811519414
0.787454661995795,-0.0852690811519414
0.24384679366382,0.143808411800974
0.24384679366382,-0.143808411800974
-0.354391313054409,0.511549802133537
-0.354391313054409,-0.511549802133537
0.0039069649524278,0.746819473617087
0.0039069649524278,-0.746819473617087
0,0
0,0
-0.28752579166709,0.804611580439498
-0.28752579166709,-0.804611580439498
0.829470261748363,0.837010900491529
0.829470261748363,-0.837010900491529
0,0
0,0
0,0
0,0
0.511552951802317,0.864893551709404
0.511552951802317,-0.864893551709404
0.221204965176545,0.123913488167022
0.221204965176545,-0.123913488167022
-0.00989888608438033,0.0975115784948461
-0.00989888608438033,-0.0975115784948461
0.0376567654011831,0.192039915618698
0.0376567654011831,-0.192039915618698
0,0
0,0
0.802940943928617,0.694593744225384
0.802940943928617,-0.694593744225384
0,0
0,0
-0.0171773180531789,0.872275949065296
-0.0171773180531789,-0.872275949065296
0.210181078464354,0.334540194470727
0.210181078464354,-0.334540194470727
0.21053123225046,0.223044434950273
0.21053123225046,-0.223044434950273
0.380983635798711,0.844801465456587
0.380983635798711,-0.844801465456587
0,0
0,-0
0.144448653042399,0.0153747646843928
0.144448653042399,-0.0153747646843928
0.728858696355181,0.67768723975505
0.728858696355181,-0.67768723975505
0.385670211891545,0.86146299613233
0.385670211891545,-0.86146299613233
0.898853811019392,0.591745126771161
0.898853811019392,-0.591745126771161
-0.03008420159023,0.160326618611899
-0.03008420159023,-0.160326618611899
-0.172174871743388,0.189392358917726
-0.172174871743388,-0.189392358917726
-0.0448764091969054,0.0452843765532409
-0.0448764091969054,-0.0452843765532409
0.930072955421541,0.101283119285014
0.930072955421541,-0.101283119285014
0,0
0,0
0.353865617438642,0.357082577597175
0.353865617438642,-0.357082577597175
-0.33325498141721,0.336284572157366
-0.33325498141721,-0.336284572157366
0.217040637349376,0.199237530949508
0.217040637349376,-0.199237530949508
0.800849928167825,0.11727430991129
0.800849928167825,-0.11727430991129
0.480172770535247,0.431602875793061
0.480172770535247,-0.431602875793061
0,0
0,0
0.211657833465834,0.182560617944418
0.211657833465834,-0.182560617944418
0,0
0,-0
0.047387917983468,0.423626838575114
0.047387917983468,-0.423626838575114
0.1161690357246,0.710682974435582
0.1161690357246,-0.710682974435582
0,0
0,0
0.300278434156484,0.829663476153928
0.300278434156484,-0.829663476153928
0.346230786373761,0.266318333142591
0.346230786373761,-0.266318333142591
0.613952677652542,0.605857332624049
0.613952677652542,-0.605857332624049
0.964443382791955,0.224617906373379
0.964443382791955,-0.224617906373379
0.463211207897888,0.448347017242163
0.463211207897888,-0.448347017242163
0,0
0,0
0,0
0,-0
0.702781355227774,0.634193406276041
0.702781355227774,-0.634193406276041
0,0
0,-0
0.592052278685007,0.596133506756987
0.592052278685007,-0.596133506756987
0,0
0,-0
0.309270395850332,0.47570716485116
0.309270395850332,-0.47570716485116
0.0433762477147507,0.535163400105611
0.0433762477147507,-0.535163400105611
0.00112580423557606,0.0490932001773161
0.00112580423557606,-0.0490932001773161
0.155934988575289,0.406781653452457
0.155934988575289,-0.406781653452457
0.194552794836093,0.494646922519529
0.194552794836093,-0.494646922519529
0,0
0,-0
-0.540836387987807,0.592359504607783
-0.540836387987807,-0.592359504607783
0.297531970187277,0.188673102578506
0.297531970187277,-0.188673102578506
0.0514814408232231,0.0690581419206577
0.0514814408232231,-0.0690581419206577
0,0
0,-0
0.389373675161965,0.578968705560763
0.389373675161965,-0.578968705560763
0,0
0,0
0.784588909617325,0.779462522878103
0.784588909617325,-0.779462522878103
0.143085842863724,0.42156942540362
0.143085842863724,-0.42156942540362
0,0
0,-0


==> data/srg_transistor2.csv <==
x,y
0.00827229602961569,0.332569681261007
0.00827229602961569,-0.332569681261007
-0.0769415024867168,0.272178956870538
-0.0769415024867168,-0.272178956870538
0.124624652314492,0.340292857700204
0.124624652314492,-0.340292857700204
0.584050466919984,0.313317323842296
0.584050466919984,-0.313317323842296
0.343201808886967,0.292008402926156
0.343201808886967,-0.292008402926156
0.728820020819031,0.455593031261692
0.728820020819031,-0.455593031261692
0.770140297849107,0.144397972198634
0.770140297849107,-0.144397972198634
0,0
0,0
0.0839982561179252,0.109931735829223
0.0839982561179252,-0.109931735829223
0.733052269738642,0.284466213985697
0.733052269738642,-0.284466213985697
0,0
0,0
0.101396982979862,0.337989943266208
0.101396982979862,-0.337989943266208
0.709152278508934,0.602316359932901
0.709152278508934,-0.602316359932901
0.891987089862172,0.0825002616004926
0.891987089862172,-0.0825002616004926
0,0
0,-0
0,0
0,0
0.23849497617269,0.298875146942188
0.23849497617269,-0.298875146942188
0.55312087087433,0.301608636262482
0.55312087087433,-0.301608636262482
0.724568187113612,0.568762756751797
0.724568187113612,-0.568762756751797
0.10923200816947,0.546160040847349
0.10923200816947,-0.546160040847349
0,0
0,0
-0.071786007908901,0.358930039544505
-0.071786007908901,-0.358930039544505
0.901339647093437,0.266271850829895
0.901339647093437,-0.266271850829895
0.242671336177132,0.808904453923772
0.242671336177132,-0.808904453923772
0.416677583089233,0.34669970699171
0.416677583089233,-0.34669970699171
0,0
0,0
-0.0965114094092736,0.482557047046368
-0.0965114094092736,-0.482557047046368
0.171966531417153,0.025978714345971
0.171966531417153,-0.025978714345971
0.0649562334791353,0.324781167395677
0.0649562334791353,-0.324781167395677
0.359085832116832,0.394168790486961
0.359085832116832,-0.394168790486961
0.193531338979358,0.137953439981865
0.193531338979358,-0.137953439981865
0,0
0,0
0,0
0,0
0.0180433231728686,0.0233073333040478
0.0180433231728686,-0.0233073333040478
0.208702217517031,0.437742991992097
0.208702217517031,-0.437742991992097
0.0239056839962937,0.553696619528488
0.0239056839962937,-0.553696619528488
0.323671934354012,0.649978198260407
0.323671934354012,-0.649978198260407
0.0306024459884208,0.102008153294736
0.0306024459884208,-0.102008153294736
0.237188545036985,0.18208805087637
0.237188545036985,-0.18208805087637
0,0
0,-0
0,0
0,0
0.754229696142911,0.406325679313828
0.754229696142911,-0.406325679313828
0.534832387170174,0.571062245499726
0.534832387170174,-0.571062245499726
-0.0234042794796512,0.0780142649321707
-0.0234042794796512,-0.0780142649321707
0.820192313715011,0.121092949116787
0.820192313715011,-0.121092949116787
0.74264389007932,0.571268613888975
0.74264389007932,-0.571268613888975
0,0
0,0
0.978524096962143,0.0952698788530925
0.978524096962143,-0.0952698788530925
0,0
0,0
-0.0884265407125343,0.442132703562672
-0.0884265407125343,-0.442132703562672
0,0
0,-0
0.0237478879480899,0.00432839054050726
0.0237478879480899,-0.00432839054050726
0.985230814658491,0.420571641318715
0.985230814658491,-0.420571641318715
0.104917158893749,0.122857347941186
0.104917158893749,-0.122857347941186
0.00907565095910139,0.00359620314216731
0.00907565095910139,-0.00359620314216731
0.898097141361764,0.767107919237232
0.898097141361764,-0.767107919237232
0,0
0,0
0,0
0,-0
0.0813187504807469,0.0836707684684331
0.0813187504807469,-0.0836707684684331
-0.115859025983345,0.386196753277818
-0.115859025983345,-0.386196753277818
0.523797931645146,0.688985052056765
0.523797931645146,-0.688985052056765
-0.175202851286792,0.584009504289307
-0.175202851286792,-0.584009504289307
0.731929854370517,0.87875229154513
0.731929854370517,-0.87875229154513
0.704609054304039,0.012174551160383
0.704609054304039,-0.012174551160383
0.596166661781873,0.195140367318263
0.596166661781873,-0.195140367318263
-0.0567762088793903,0.283881044396951
-0.0567762088793903,-0.283881044396951
0.0958118970764939,0.0352503837776684
0.0958118970764939,-0.0352503837776684
0,0
0,0
0.692146615044926,0.697898803280928
0.692146615044926,-0.697898803280928
-0.139796088917097,0.46598696305699
-0.139796088917097,-0.46598696305699
0.108077817465057,0.0825675775281818
0.108077817465057,-0.0825675775281818
0.302863378464081,0.0377418737046751
0.302863378464081,-0.0377418737046751
0,0
0,-0
0.158247613481096,0.122573090303537
0.158247613481096,-0.122573090303537
0.689399185315741,0.0770990969159718
0.689399185315741,-0.0770990969159718
0.0271651396385026,0.00863786592306805
0.0271651396385026,-0.00863786592306805
0.640715308397672,0.668521784341018
0.640715308397672,-0.668521784341018
0.182105306620725,0.910526533103625
0.182105306620725,-0.910526533103625
0.338017216898978,0.0522674842401884
0.338017216898978,-0.0522674842401884
0.233859792047109,0.650464913789719
0.233859792047109,-0.650464913789719
0.0507237791693331,0.169079263897777
0.0507237791693331,-0.169079263897777
0.47338482702171,0.0751612845999075
0.47338482702171,-0.0751612845999075
0.602034841926873,0.78241938700419
0.602034841926873,-0.78241938700419
-0.165433361600012,0.551444538666706
-0.165433361600012,-0.551444538666706
0.47445922277044,0.961825474471282
0.47445922277044,-0.961825474471282
-0.136947397077349,0.669097830125854
-0.136947397077349,-0.669097830125854
0.129113625705245,0.0100514256724012
0.129113625705245,-0.0100514256724012
-0.176752657584761,0.883763287923806
-0.176752657584761,-0.883763287923806
0,0
0,0
0.372001840615943,0.638698514988341
0.372001840615943,-0.638698514988341
0.011560153883392,0.000176992974579535
0.011560153883392,-0.000176992974579535
0,0
0,-0
0.223234254709283,0.0783691026329525
0.223234254709283,-0.0783691026329525
0.302860222132337,0.671845484145623
0.302860222132337,-0.671845484145623
0,0
0,0
0,0
0,-0
-0.159716468186606,0.532388227288685
-0.159716468186606,-0.532388227288685
0,0
0,0
0.23611899996898,0.0412850075646157
0.23611899996898,-0.0412850075646157
0.853826025283453,0.831953337510596
0.853826025283453,-0.831953337510596
0.279996303815391,0.0410999036761263
0.279996303815391,-0.0410999036761263
0.111765486082004,0.55882743041002
0.111765486082004,-0.55882743041002
0,0
0,0
0,0
0,-0
0.766530522313506,0.681168166010792
0.766530522313506,-0.681168166010792
0.0473287971071935,0.0208555825581529
0.0473287971071935,-0.0208555825581529
0.915501649922638,0.286139088514284
0.915501649922638,-0.286139088514284
0.570661063798424,0.139905595343365
0.570661063798424,-0.139905595343365
0.650461212575695,0.812297647821927
0.650461212575695,-0.812297647821927
0,0
0,0
0.21507047139365,0.0699714165970895
0.21507047139365,-0.0699714165970895
0.529966431590152,0.0958904789253287
0.529966431590152,-0.0958904789253287
0.40032415155388,0.0785626590509914
0.40032415155388,-0.0785626590509914
0.489170629734444,0.553468776782892
0.489170629734444,-0.553468776782892
0.678451242895355,0.201812322221168
0.678451242895355,-0.201812322221168
0.0182307425763327,0.0135230884782631
0.0182307425763327,-0.0135230884782631
0.0884527038935455,0.524415627833254
0.0884527038935455,-0.524415627833254
0.383671668714174,0.112133246174533
0.383671668714174,-0.112133246174533
0.620128967903464,0.0177200152837206
0.620128967903464,-0.0177200152837206
0.429084059596256,0.123025410471401
0.429084059596256,-0.123025410471401
0.556993336459003,0.148589574227531
0.556993336459003,-0.148589574227531
0.693957986102231,0.235350612336574
0.693957986102231,-0.235350612336574
0.266645683809637,0.116317484261545
0.266645683809637,-0.116317484261545
0.0887628219424026,0.443814109712013
0.0887628219424026,-0.443814109712013
0.71421613774225,0.115281986705956
0.71421613774225,-0.115281986705956
0.52568803884277,0.37130020087688
0.52568803884277,-0.37130020087688
-0.104033594836658,0.517744209860643
-0.104033594836658,-0.517744209860643
0.740668388824906,0.290359453249085
0.740668388824906,-0.290359453249085
0.743175679054599,0.493470427623232
0.743175679054599,-0.493470427623232
0,0
0,0
-0.058015747991801,0.290078739959005
-0.058015747991801,-0.290078739959005
0.194827685161534,0.513295163196091
0.194827685161534,-0.513295163196091
0,0
0,-0
0.183173617829187,0.71131864844722
0.183173617829187,-0.71131864844722
0.783813393543149,0.0309143816089856
0.783813393543149,-0.0309143816089856
0.0412299371759552,0.129189685311363
0.0412299371759552,-0.129189685311363
0.748377984427741,0.66224884703195
0.748377984427741,-0.66224884703195
0.960331222285109,0.388329299914137
0.960331222285109,-0.388329299914137
0.223209931880807,0.302697239664657
0.223209931880807,-0.302697239664657
0.664941099001529,0.759795835378177
0.664941099001529,-0.759795835378177
0.280579704815252,0.564271906783314
0.280579704815252,-0.564271906783314
0,0
0,-0
0.598778397259501,0.159867378022231
0.598778397259501,-0.159867378022231
0.412994643367328,0.641687861986134
0.412994643367328,-0.641687861986134
0.697077865625284,0.294273189917681
0.697077865625284,-0.294273189917681
0.0359401145637608,0.0422855955519204
0.0359401145637608,-0.0422855955519204
0.620236295263472,0.199252100932918
0.620236295263472,-0.199252100932918
0.540628267077283,0.171822876093416
0.540628267077283,-0.171822876093416
0.753574517845136,0.213494521962411
0.753574517845136,-0.213494521962411
0.46638205332824,0.476030846937061
0.46638205332824,-0.476030846937061
0.583825083906561,0.927978556698244
0.583825083906561,-0.927978556698244
0,0
0,0
0.2146447076279,0.20806902207964
0.2146447076279,-0.20806902207964
0.395624865482641,0.740492986097632
0.395624865482641,-0.740492986097632
0.563919468990268,0.21413912267399
0.563919468990268,-0.21413912267399
0.962320237156578,0.424984377071216
0.962320237156578,-0.424984377071216
0.138132422831633,0.879976103475088
0.138132422831633,-0.879976103475088
0,0
0,-0
0.275747723182213,0.283245185906951
0.275747723182213,-0.283245185906951
0.0770562583924745,0.0516254991394461
0.0770562583924745,-0.0516254991394461
0.995198192916405,0.31894628465171
0.995198192916405,-0.31894628465171
0,0
0,-0
-0.0779963578816322,0.389981789408161
-0.0779963578816322,-0.389981789408161
0.285004084290859,0.908801664317275
0.285004084290859,-0.908801664317275
0.184866076516524,0.924330382582617
0.184866076516524,-0.924330382582617
0.436686366174012,0.190880997044952
0.436686366174012,-0.190880997044952
0.349058239326492,0.615664394439967
0.349058239326492,-0.615664394439967
0.923374225985212,0.403309318299998
0.923374225985212,-0.403309318299998
0.944601189921132,0.0610176904878883
0.944601189921132,-0.0610176904878883
0.0606990719505137,0.609749564762119
0.0606990719505137,-0.609749564762119
0.553856116384723,0.312224294374742
0.553856116384723,-0.312224294374742
0,0
0,0
0.456691328835734,0.379105695135668
0.456691328835734,-0.379105695135668
0,0
0,-0
0,0
0,0
0,0
0,-0
0.589438054246104,0.348890363536163
0.589438054246104,-0.348890363536163
0.547273932646195,0.210988319135956
0.547273932646195,-0.210988319135956
0,0
0,0
0.22752037766116,0.758401258870533
0.22752037766116,-0.758401258870533
0.158322149079103,0.0563440969278617
0.158322149079103,-0.0563440969278617
-0.243330418224624,0.81110139408208
-0.243330418224624,-0.81110139408208
0.321563604545331,0.17928123890553
0.321563604545331,-0.17928123890553
0,0
0,0
0.10168552757398,0.338951758579933
0.10168552757398,-0.338951758579933
0.0640075444233507,0.320037722116754
0.0640075444233507,-0.320037722116754
0.866669027133628,0.434743865435672
0.866669027133628,-0.434743865435672
0.925633895013291,0.155040200586725
0.925633895013291,-0.155040200586725
0,0
0,-0
0.643473723916401,0.195645069794959
0.643473723916401,-0.195645069794959
0.289309394701032,0.106239704525221
0.289309394701032,-0.106239704525221
0.461821975134441,0.438183453533538
0.461821975134441,-0.438183453533538
0.209354429936027,0.697848099786756
0.209354429936027,-0.697848099786756
0.464967197812696,0.011424513580804
0.464967197812696,-0.011424513580804
-0.0124088208901917,0.0846997369752563
-0.0124088208901917,-0.0846997369752563
0.65175702642136,0.205724962962034
0.65175702642136,-0.205724962962034
0.740154981041837,0.484703983144921
0.740154981041837,-0.484703983144921
0,0
0,0
0.00537096835943334,0.00821283639840451
0.00537096835943334,-0.00821283639840451
0.865867349655561,0.165147551999623
0.865867349655561,-0.165147551999623
0.431978800187937,0.481821088847734
0.431978800187937,-0.481821088847734
0,0
0,-0
0,0
0,-0
0.350130552921454,0.0385704938695392
0.350130552921454,-0.0385704938695392
0.446251426999131,0.518666909700073
0.446251426999131,-0.518666909700073
0.447104986689385,0.731727339419786
0.447104986689385,-0.731727339419786
0.731015620883533,0.962633224396106
0.731015620883533,-0.962633224396106
0.755014360914881,0.18417588550299
0.755014360914881,-0.18417588550299
0.692156457302533,0.0962790216708153
0.692156457302533,-0.0962790216708153
-0.144015258436848,0.72007629218424
-0.144015258436848,-0.72007629218424
0.208246128849857,0.164802365601782
0.208246128849857,-0.164802365601782
0.974898274056612,0.138732134533639
0.974898274056612,-0.138732134533639
0.229923523539514,0.288672190242797
0.229923523539514,-0.288672190242797
0.296261256475983,0.718525405001908
0.296261256475983,-0.718525405001908
0.124608862073093,0.112925438728907
0.124608862073093,-0.112925438728907
0,0
0,-0
0.406579945468767,0.490744803646101
0.406579945468767,-0.490744803646101
0.971774738717286,0.335592357653379
0.971774738717286,-0.335592357653379
0.749977747111866,0.225324134905569
0.749977747111866,-0.225324134905569
0.41645848060867,0.549976775081424
0.41645848060867,-0.549976775081424
0.515186489041624,0.0921679953134456
0.515186489041624,-0.0921679953134456
0.100854738896846,0.336182462989488
0.100854738896846,-0.336182462989488
0,0
0,0
0.484308071688181,0.187641848920996
0.484308071688181,-0.187641848920996
-0.0745507365625251,0.474301411517254
-0.0745507365625251,-0.474301411517254
0,0
0,0
0.110000185312978,0.104990966059078
0.110000185312978,-0.104990966059078
0.181450575374355,0.0695224005066036
0.181450575374355,-0.0695224005066036
0.68794409231066,0.70064429606645
0.68794409231066,-0.70064429606645
0.116524706928488,0.285722955424811
0.116524706928488,-0.285722955424811
0.577645061421355,0.473898991814238
0.577645061421355,-0.473898991814238
0.671263584586898,0.618855021691554
0.671263584586898,-0.618855021691554
0.0738347827268378,0.164324079910354
0.0738347827268378,-0.164324079910354
0,0
0,-0
0.226035216589842,0.477748091899004
0.226035216589842,-0.477748091899004
0,0
0,0
0.13143980093392,0.438132669779735
0.13143980093392,-0.438132669779735
0.389107022645421,0.339544023441416
0.389107022645421,-0.339544023441416
0.685682253626892,0.252895690887556
0.685682253626892,-0.252895690887556
0.0996051986688568,0.976168929849514
0.0996051986688568,-0.976168929849514
-0.0830432936105586,0.415216468052793
-0.0830432936105586,-0.415216468052793
0,0
0,-0
0.226026811193446,0.625255207128657
0.226026811193446,-0.625255207128657
0.268142500395787,0.0936285729115249
0.268142500395787,-0.0936285729115249
0.984873037823376,0.109936776243324
0.984873037823376,-0.109936776243324
0.651729030962848,0.61996232451193
0.651729030962848,-0.61996232451193
0.916901219463437,0.0630538312362944
0.916901219463437,-0.0630538312362944
0.563232608954482,0.223091137648058
0.563232608954482,-0.223091137648058
0,0
0,-0
0,0
0,-0
-0.0719720175074161,0.239906725024721
-0.0719720175074161,-0.239906725024721
0.396731150046148,0.326119655739364
0.396731150046148,-0.326119655739364
0,0
0,0
0.552299621565837,0.390688146115183
0.552299621565837,-0.390688146115183
0.157924459735929,0.526414865786432
0.157924459735929,-0.526414865786432
0.149558533642178,0.21323792151924
0.149558533642178,-0.21323792151924
0.63751382119589,0.302220714418383
0.63751382119589,-0.302220714418383
0.295542586187046,0.0493274001025547
0.295542586187046,-0.0493274001025547
0.727943677504284,0.0970649585607515
0.727943677504284,-0.0970649585607515
0.392619146330143,0.320146877124065
0.392619146330143,-0.320146877124065
-0.101887297979115,0.509436489895573
-0.101887297979115,-0.509436489895573
0.424515607490971,0.124374464825811
0.424515607490971,-0.124374464825811
-0.115591338230297,0.577956691151484
-0.115591338230297,-0.577956691151484
0,0
0,0
0.0782509021850363,0.125391791630013
0.0782509021850363,-0.125391791630013
0.909178864358579,0.531470185327411
0.909178864358579,-0.531470185327411
0.531620235277546,0.858048317395633
0.531620235277546,-0.858048317395633
0,0
0,-0
0.499061728004733,0.0953478463447585
0.499061728004733,-0.0953478463447585
0.716220325361015,0.0962379305197919
0.716220325361015,-0.0962379305197919
0.0953347293733887,0.252082823385442
0.0953347293733887,-0.252082823385442
0.984276878687098,0.297285776366952
0.984276878687098,-0.297285776366952
0.213536187668038,0.246290167372906
0.213536187668038,-0.246290167372906
0.429673732966086,0.224267824027772
0.429673732966086,-0.224267824027772
0,0
0,0
0.902330336140156,0.662382613422754
0.902330336140156,-0.662382613422754
0.587797365791797,0.392727957375426
0.587797365791797,-0.392727957375426
0.00747836117183866,0.0249278705727956
0.00747836117183866,-0.0249278705727956
0.554138826407625,0.0857563565546102
0.554138826407625,-0.0857563565546102
0.0449792610901111,0.0660898062226669
0.0449792610901111,-0.0660898062226669
0.254305999840649,0.270730579737969
0.254305999840649,-0.270730579737969
-0.0993535372966622,0.496767686483311
-0.0993535372966622,-0.496767686483311
0.965562982442601,0.73670331428589
0.965562982442601,-0.73670331428589
0.105939644810241,0.353132149367471
0.105939644810241,-0.353132149367471
0,0
0,0
0.469539857733276,0.184661006594732
0.469539857733276,-0.184661006594732
0.24388198033793,0.040429232628247
0.24388198033793,-0.040429232628247
0.580000365504809,0.133206033192198
0.580000365504809,-0.133206033192198
0,0
0,-0
0.326298425112245,0.0596326597698135
0.326298425112245,-0.0596326597698135
0.353875541294749,0.257891538736622
0.353875541294749,-0.257891538736622
0.457981350349088,0.0589642855952902
0.457981350349088,-0.0589642855952902
0.633687419630165,0.0312019451574989
0.633687419630165,-0.0312019451574989
0.00994078049090224,0.0277336688647219
0.00994078049090224,-0.0277336688647219
0,0
0,-0
0.452915172961422,0.505694569653296
0.452915172961422,-0.505694569653296
0.247312270909421,0.137303877129297
0.247312270909421,-0.137303877129297
0.619019338066896,0.606132794274363
0.619019338066896,-0.606132794274363
0.297627846128504,0.0705700712098091
0.297627846128504,-0.0705700712098091
0,0
0,0
0.605551288752038,0.090761398548374
0.605551288752038,-0.090761398548374
0.341308224953012,0.0880839431086346
0.341308224953012,-0.0880839431086346
0.757780388929118,0.201702155336587
0.757780388929118,-0.201702155336587
0.979112101910104,0.588211621137018
0.979112101910104,-0.588211621137018
0.33174386254732,0.938437844240687
0.33174386254732,-0.938437844240687
0,0
0,-0
0.469595189817939,0.178034557288918
0.469595189817939,-0.178034557288918
0.641319223582058,0.641762193819678
0.641319223582058,-0.641762193819678
0.52311747236606,0.881795254811752
0.52311747236606,-0.881795254811752
0.525233955505897,0.0708085345206531
0.525233955505897,-0.0708085345206531
0.750022793133368,0.355180680848959
0.750022793133368,-0.355180680848959
0,0
0,0
0,0
0,0
0.0262349260303185,0.262914237332668
0.0262349260303185,-0.262914237332668
0.247338555811345,0.824461852704484
0.247338555811345,-0.824461852704484
0.942131078597597,0.477314717182588
0.942131078597597,-0.477314717182588
0.602662478384403,0.454630255256408
0.602662478384403,-0.454630255256408
0,0
0,-0
-0.0761205045197401,0.3806025225987
-0.0761205045197401,-0.3806025225987
0,0
0,-0
-0.0671891451556735,0.223963817185578
-0.0671891451556735,-0.223963817185578
0.969109425400136,0.344984078519721
0.969109425400136,-0.344984078519721
-0.28882597604687,0.962753253489566
-0.28882597604687,-0.962753253489566
0.299520509579864,0.0913426364916654
0.299520509579864,-0.0913426364916654
-0.0567161717301877,0.189053905767292
-0.0567161717301877,-0.189053905767292
0.294055221272118,0.98018407090706
0.294055221272118,-0.98018407090706
0.381463914785083,0.294561777376689
0.381463914785083,-0.294561777376689
0.0507445760439974,0.253722880219987
0.0507445760439974,-0.253722880219987
0.756101652151098,0.693540398979971
0.756101652151098,-0.693540398979971
0,0
0,0
0.96619715200899,0.167712051774808
0.96619715200899,-0.167712051774808
0,0
0,-0
0.682028369668152,0.254488352655567
0.682028369668152,-0.254488352655567
0.524802130384948,0.565245176545001
0.524802130384948,-0.565245176545001
-0.160970743799526,0.53656914599842
-0.160970743799526,-0.53656914599842
0.258307428987413,0.198082210818826
0.258307428987413,-0.198082210818826
0.0581745611214535,0.129138237112144
0.0581745611214535,-0.129138237112144
0.714564058017876,0.154825173179873
0.714564058017876,-0.154825173179873
0.0858183258093149,0.171721221874408
0.0858183258093149,-0.171721221874408
0.157807505165544,0.332893807879706
0.157807505165544,-0.332893807879706
0.0292022558358633,0.146011279179316
0.0292022558358633,-0.146011279179316
0.150817488206991,0.429033401610227
0.150817488206991,-0.429033401610227
0,0
0,0
0.184238944783219,0.614129815944064
0.184238944783219,-0.614129815944064
0.0218535186972659,0.0728450623242195
0.0218535186972659,-0.0728450623242195
-0.063976894536683,0.319884472683415
-0.063976894536683,-0.319884472683415
0.112744083560543,0.173238687001147
0.112744083560543,-0.173238687001147
-0.162710884712985,0.813554423564925
-0.162710884712985,-0.813554423564925
0.187844739296631,0.00821616302871263
0.187844739296631,-0.00821616302871263
0.97399938575912,0.560410002120773
0.97399938575912,-0.560410002120773
0.179839864889322,0.333518306193063
0.179839864889322,-0.333518306193063
0.685995231937633,0.112187449412211
0.685995231937633,-0.112187449412211
0,0
0,-0
0,0
0,0
0,0
0,0
0.520895947900825,0.126324139058398
0.520895947900825,-0.126324139058398
0,0
0,-0
0.0143520680444665,0.00678392540808017
0.0143520680444665,-0.00678392540808017
0.311195240650198,0.378625850543965
0.311195240650198,-0.378625850543965
0.729290402019965,0.167859802847733
0.729290402019965,-0.167859802847733
0,0
0,-0
0,0
0,-0
-0.0272665719496625,0.0908885731655417
-0.0272665719496625,-0.0908885731655417
0.298303877395039,0.047850595220914
0.298303877395039,-0.047850595220914
0.362522107810464,0.0850859759147853
0.362522107810464,-0.0850859759147853
0.165517758163185,0.145256514604221
0.165517758163185,-0.145256514604221
0.52185899941759,0.0964953637588069
0.52185899941759,-0.0964953637588069
0.191966812234631,0.639889374115439
0.191966812234631,-0.639889374115439
0,0
0,0
0.786957628977469,0.463241745863502
0.786957628977469,-0.463241745863502
0,0
0,0
0.452632908298122,0.227747711683138
0.452632908298122,-0.227747711683138
0,0
0,-0
0,0
0,0
0.612526329951134,0.160759139161131
0.612526329951134,-0.160759139161131
0,0
0,-0
0,0
0,-0
0.659260526517239,0.356481352087341
0.659260526517239,-0.356481352087341
0.9677331915513,0.286681454660126
0.9677331915513,-0.286681454660126
0.746449827695018,0.387939854092893
0.746449827695018,-0.387939854092893
0,0
0,-0
0.815275049678621,0.504407995721532
0.815275049678621,-0.504407995721532
0.951920816495523,0.840828629867358
0.951920816495523,-0.840828629867358
-0.0972894414946176,0.740680872737698
-0.0972894414946176,-0.740680872737698
0.13050930963328,0.140472756622136
0.13050930963328,-0.140472756622136
0.884448475127878,0.541050185015609
0.884448475127878,-0.541050185015609
0.802970488277677,0.127556482105273
0.802970488277677,-0.127556482105273
0,0
0,-0
0.300481862333066,0.117198915485704
0.300481862333066,-0.117198915485704
0.317240599332444,0.801806395160092
0.317240599332444,-0.801806395160092
0.81647480639143,0.340482431517354
0.81647480639143,-0.340482431517354
0.0616941354140944,0.541705265004537
0.0616941354140944,-0.541705265004537
0,0
0,0
0.40193780041819,0.148563439513541
0.40193780041819,-0.148563439513541
0.281581766089485,0.515728778448148
0.281581766089485,-0.515728778448148
0,0
0,0
0.189246914306514,0.946234571532571
0.189246914306514,-0.946234571532571
0.298242709900985,0.640342904110196
0.298242709900985,-0.640342904110196
0,0
0,-0
0.513450733798455,0.634870182169101
0.513450733798455,-0.634870182169101
0.0400478025687292,0.0280012073071531
0.0400478025687292,-0.0280012073071531
0,0
0,-0
0.0313906930817085,0.0403978280065518
0.0313906930817085,-0.0403978280065518
0.876797372332132,0.252539541177419
0.876797372332132,-0.252539541177419
0,0
0,-0
0,0
0,-0
0.864003566442169,0.569975496675441
0.864003566442169,-0.569975496675441
0.824593336561456,0.542687848787088
0.824593336561456,-0.542687848787088
0.510770674939924,0.848026406097124
0.510770674939924,-0.848026406097124
0.0552123298588869,0.0674969050102133
0.0552123298588869,-0.0674969050102133
0.411551367125128,0.0668987954161299
0.411551367125128,-0.0668987954161299
0,0
0,0
0.821210385777951,0.937368806867059
0.821210385777951,-0.937368806867059
0,0
0,-0
0.0260021581956102,0.130010790978051
0.0260021581956102,-0.130010790978051
0.86333249135106,0.249758821653182
0.86333249135106,-0.249758821653182
0.151012795742688,0.47104423128519
0.151012795742688,-0.47104423128519
0.23918333173314,0.0775183476972447
0.23918333173314,-0.0775183476972447
0.160549460564819,0.802747302824094
0.160549460564819,-0.802747302824094
-0.00554383744054526,0.0184794581351508
-0.00554383744054526,-0.0184794581351508
0.117831181799266,0.577551887535742
0.117831181799266,-0.577551887535742
0.159021423544154,0.00478270243366314
0.159021423544154,-0.00478270243366314
0.865336121210783,0.475580574521974
0.865336121210783,-0.475580574521974
0.413285991882852,0.683102975618944
0.413285991882852,-0.683102975618944
0.601480686441056,0.273065469182355
0.601480686441056,-0.273065469182355
0.250069248474707,0.0963475646571977
0.250069248474707,-0.0963475646571977
0,0
0,-0
0,0
0,0
0.850408784627442,0.299743985974085
0.850408784627442,-0.299743985974085
0,0
0,0
0.140626665686505,0.418745894333839
0.140626665686505,-0.418745894333839
0.130833040009414,0.436110133364715
0.130833040009414,-0.436110133364715
0,0
0,0
0.470706098881478,0.515572864074556
0.470706098881478,-0.515572864074556
0.136354357010308,0.272234829664449
0.136354357010308,-0.272234829664449
0.159866766014511,0.453290404857113
0.159866766014511,-0.453290404857113
0,0
0,0
0,0
0,-0
0.373472373430365,0.327046404230725
0.373472373430365,-0.327046404230725
0.351790431357479,0.554989880649527
0.351790431357479,-0.554989880649527
0.0365096129269698,0.00202202630972346
0.0365096129269698,-0.00202202630972346
-0.0367584158242259,0.183792079121129
-0.0367584158242259,-0.183792079121129
0.050710824078094,0.0103288103532929
0.050710824078094,-0.0103288103532929
0,0
0,0
0.946493898002315,0.826551357626415
0.946493898002315,-0.826551357626415
0.760576677152462,0.254609601503386
0.760576677152462,-0.254609601503386
0.492467344620554,0.102125002402221
0.492467344620554,-0.102125002402221
0,0
0,0
0.61074125073132,0.558046370075452
0.61074125073132,-0.558046370075452
0.625587613860316,0.383914529381456
0.625587613860316,-0.383914529381456
0.973030729770563,0.368199948678624
0.973030729770563,-0.368199948678624
0.995099644006424,0.0607323125384207
0.995099644006424,-0.0607323125384207
0.138532629703671,0.200581674294195
0.138532629703671,-0.200581674294195
0,0
0,0
-0.176566608488092,0.882833042440457
-0.176566608488092,-0.882833042440457
0,0
0,0
0.308077791109027,0.695592828245438
0.308077791109027,-0.695592828245438
0.634413457036698,0.960108497098008
0.634413457036698,-0.960108497098008
0.135222252023236,0.0462703449754828
0.135222252023236,-0.0462703449754828
0.747666460586151,0.0427475153936992
0.747666460586151,-0.0427475153936992
0.666862358040648,0.0364702051756983
0.666862358040648,-0.0364702051756983
0,0
0,0
0.884141266466387,0.441507937619767
0.884141266466387,-0.441507937619767
0.133880794628103,0.476875272269535
0.133880794628103,-0.476875272269535
0.366768560265328,0.0527936161086643
0.366768560265328,-0.0527936161086643
0,0
0,0
0.201347604099949,0.256789358946936
0.201347604099949,-0.256789358946936
0.576235400239579,0.173811357966192
0.576235400239579,-0.173811357966192
0.333789309331494,0.453523223221158
0.333789309331494,-0.453523223221158
0,0
0,0
0,0
0,-0
0.858640379047543,0.255888720466252
0.858640379047543,-0.255888720466252
0.316321341381048,0.128466295535092
0.316321341381048,-0.128466295535092
0.673591614648288,0.757516312353248
0.673591614648288,-0.757516312353248
-0.0210770138113791,0.198143605694253
-0.0210770138113791,-0.198143605694253
0.2922459733119,0.143687627867561
0.2922459733119,-0.143687627867561
0.0327206872820929,0.316746102353231
0.0327206872820929,-0.316746102353231
0.989997902441144,0.464379153835732
0.989997902441144,-0.464379153835732
0.660894183825068,0.215585815382273
0.660894183825068,-0.215585815382273
0.361171284255553,0.320400967336829
0.361171284255553,-0.320400967336829
0.390741766647642,0.493234905830027
0.390741766647642,-0.493234905830027
0.980919149367921,0.364292910062402
0.980919149367921,-0.364292910062402
0.891999802715495,0.819011602349933
0.891999802715495,-0.819011602349933
0,0
0,0
0.63324236770857,0.326038927943115
0.63324236770857,-0.326038927943115
0.031202917296107,0.104009724320356
0.031202917296107,-0.104009724320356
-0.112197043804174,0.373990146013913
-0.112197043804174,-0.373990146013913
0.343327565850847,0.26773020772905
0.343327565850847,-0.26773020772905
0.101730057873732,0.0320423900852779
0.101730057873732,-0.0320423900852779
0.791235830885792,0.26360624562907
0.791235830885792,-0.26360624562907
0,0
0,-0
-0.205308350842027,0.684361169473424
-0.205308350842027,-0.684361169473424
0.64312100546496,0.705174101507797
0.64312100546496,-0.705174101507797
0.621113544677632,0.255778836945887
0.621113544677632,-0.255778836945887
0.257280702657459,0.251251836824342
0.257280702657459,-0.251251836824342
0.675000654604802,0.361558062049715
0.675000654604802,-0.361558062049715
0.926935372107743,0.440277574680148
0.926935372107743,-0.440277574680148
0,0
0,0
0.133851376594678,0.116890268144725
0.133851376594678,-0.116890268144725
0.394878888726101,0.739841527291142
0.394878888726101,-0.739841527291142
0.185385745706773,0.221673669093725
0.185385745706773,-0.221673669093725
0.377506070391695,0.896318158653127
0.377506070391695,-0.896318158653127
0.864528231674347,0.587779270688776
0.864528231674347,-0.587779270688776
0.753078017113762,0.557366736172995
0.753078017113762,-0.557366736172995
0,0
0,0
0.454244653065971,0.375033376187671
0.454244653065971,-0.375033376187671
0.0816892777187946,0.13417457013356
0.0816892777187946,-0.13417457013356
-0.0432772797193634,0.625682297306549
-0.0432772797193634,-0.625682297306549
-0.0117604891032421,0.297518724790929
-0.0117604891032421,-0.297518724790929
0.333233445223595,0.810168378230659
0.333233445223595,-0.810168378230659
0.0279843942612054,0.00090298335186727
0.0279843942612054,-0.00090298335186727
0.376148006500566,0.435221244999993
0.376148006500566,-0.435221244999993
0,0
0,0
0.0485149813543441,0.16171660451448
0.0485149813543441,-0.16171660451448
0.609137291239712,0.282394422873462
0.609137291239712,-0.282394422873462
-0.0962784523816284,0.320928174605428
-0.0962784523816284,-0.320928174605428
0,0
0,0
0.179033206188535,0.112040377741724
0.179033206188535,-0.112040377741724
-0.00506657903726562,0.956887112492638
-0.00506657903726562,-0.956887112492638
0.644143509250877,0.143951065209059
0.644143509250877,-0.143951065209059
0,0
0,0
-0.0308815851115422,0.102938617038474
-0.0308815851115422,-0.102938617038474
0.578116232942544,0.20405521724474
0.578116232942544,-0.20405521724474
0.729533577103683,0.791677686793213
0.729533577103683,-0.791677686793213
0,0
0,-0
0,0
0,-0
0.535906222714886,0.248891584347176
0.535906222714886,-0.248891584347176
0.78983428811023,0.0905601413021478
0.78983428811023,-0.0905601413021478
0.144033644048522,0.0525729831434004
0.144033644048522,-0.0525729831434004
0.450232284212184,0.219931085661027
0.450232284212184,-0.219931085661027
0.022225716227949,0.0113387059955174
0.022225716227949,-0.0113387059955174
0,0
0,0
0.725151597410387,0.164730411457856
0.725151597410387,-0.164730411457856
0.275735503035803,0.139182854968442
0.275735503035803,-0.139182854968442
0.105772201550398,0.178617003666342
0.105772201550398,-0.178617003666342
0,0
0,0
0,0
0,-0
0.812083793911139,0.338652903703983
0.812083793911139,-0.338652903703983
0.142104834091539,0.117015080339123
0.142104834091539,-0.117015080339123
0.286625518720533,0.396653501878761
0.286625518720533,-0.396653501878761
0.744417227094385,0.190937752770572
0.744417227094385,-0.190937752770572
-0.138312084195774,0.849680832427763
-0.138312084195774,-0.849680832427763
0.162267064672842,0.381627817192768
0.162267064672842,-0.381627817192768
0,0
0,-0
0.63334928949212,0.463867411209114
0.63334928949212,-0.463867411209114
0.102831096690033,0.0226137236884522
0.102831096690033,-0.0226137236884522
0.0796963187886399,0.3984815939432
0.0796963187886399,-0.3984815939432
0.117779631087991,0.384431445288864
0.117779631087991,-0.384431445288864
0.209985625882038,0.0324539254468203
0.209985625882038,-0.0324539254468203
0,0
0,0
0.195604254057132,0.0494066690077729
0.195604254057132,-0.0494066690077729
0.777339849729901,0.235792018049528
0.777339849729901,-0.235792018049528
0.352902715139415,0.803978654696233
0.352902715139415,-0.803978654696233
-0.0704928942450808,0.528948151490819
-0.0704928942450808,-0.528948151490819
0.547326525105604,0.068966437989253
0.547326525105604,-0.068966437989253
0.113061632402081,0.0773657529154652
0.113061632402081,-0.0773657529154652
0.367500171692278,0.338805932141064
0.367500171692278,-0.338805932141064
0.296688298882189,0.296176340380526
0.296688298882189,-0.296176340380526
0.940089089265052,0.0684865082187439
0.940089089265052,-0.0684865082187439
0,0
0,0
0.320358147591127,0.233800167110721
0.320358147591127,-0.233800167110721
0.0257599490091232,0.0429668309432518
0.0257599490091232,-0.0429668309432518
-0.000305398599689819,0.00152699299844897
-0.000305398599689819,-0.00152699299844897
0.586490793698343,0.0987915400714611
0.586490793698343,-0.0987915400714611
0.109076172742895,0.024270943767641
0.109076172742895,-0.024270943767641
0.193915014080157,0.18862105791892
0.193915014080157,-0.18862105791892
0,0
0,0
0.520110743119336,0.272953761359114
0.520110743119336,-0.272953761359114
0.89607242966824,0.228136244807581
0.89607242966824,-0.228136244807581
0.0410856239741295,0.0410122700512777
0.0410856239741295,-0.0410122700512777
0.655338685293585,0.530843914679886
0.655338685293585,-0.530843914679886
0.0729874673803469,0.198643953972887
0.0729874673803469,-0.198643953972887
0,0
0,-0
0,0
0,0
0.418780525064383,0.406695252898523
0.418780525064383,-0.406695252898523
0.143261182992204,0.716305914961019
0.143261182992204,-0.716305914961019
0,0
0,0
0.893438034745514,0.0960900041064929
0.893438034745514,-0.0960900041064929
0.896990634937673,0.0623286501087822
0.896990634937673,-0.0623286501087822
0.805181103133598,0.467121803686143
0.805181103133598,-0.467121803686143
0,0
0,0
0.258623128074652,0.0953067012473111
0.258623128074652,-0.0953067012473111
0,0
0,-0
0.437727662042846,0.132540576585095
0.437727662042846,-0.132540576585095
0,0
0,-0
0,0
0,0
0.896225544322103,0.0874422829783865
0.896225544322103,-0.0874422829783865
0.195810108497685,0.979050542488428
0.195810108497685,-0.979050542488428
0.808990348398486,0.320886551994105
0.808990348398486,-0.320886551994105
0.197108901545352,0.0330812558827618
0.197108901545352,-0.0330812558827618
0.507438294985791,0.552300566487227
0.507438294985791,-0.552300566487227
0.110625236575577,0.243146649715868
0.110625236575577,-0.243146649715868
0.275859553290741,0.463728645345998
0.275859553290741,-0.463728645345998
0.403029256220422,0.294471313942724
0.403029256220422,-0.294471313942724
0.398815478230791,0.376591007519046
0.398815478230791,-0.376591007519046
0.193174817279704,0.317851640631816
0.193174817279704,-0.317851640631816
0.898649833113406,0.338451917450999
0.898649833113406,-0.338451917450999
0,0
0,-0
0,0
0,0
0.661638624792855,0.426769870061792
0.661638624792855,-0.426769870061792
0,0
0,0
0.188356176761793,0.627853922539308
0.188356176761793,-0.627853922539308
0.830562955819395,0.128618866346173
0.830562955819395,-0.128618866346173
-0.173466451869311,0.867332259346557
-0.173466451869311,-0.867332259346557
0.792838242372551,0.447923324127205
0.792838242372551,-0.447923324127205
0.321281021973716,0.0449624049774711
0.321281021973716,-0.0449624049774711
0.615301223727277,0.0161822532605084
0.615301223727277,-0.0161822532605084
0.134659532837034,0.265836495804963
0.134659532837034,-0.265836495804963
0.0219157209230909,0.00506454946220856
0.0219157209230909,-0.00506454946220856
0.591252232111821,0.482542544447678
0.591252232111821,-0.482542544447678
0.897533067346391,0.639596200766044
0.897533067346391,-0.639596200766044
0.0122563352355721,0.0612816761778607
0.0122563352355721,-0.0612816761778607
0.813933628478782,0.39461860950609
0.813933628478782,-0.39461860950609
0.00826999230037693,0.416923136395406
0.00826999230037693,-0.416923136395406
0,0
0,-0
0.305161969653354,0.23239915324333
0.305161969653354,-0.23239915324333
0,0
0,-0
0,0
0,-0
0.0282618792529746,0.141309396264873
0.0282618792529746,-0.141309396264873
0.235808172489213,0.193305984419417
0.235808172489213,-0.193305984419417
0.807998828926024,0.782026680513771
0.807998828926024,-0.782026680513771
0.511444152961736,0.671188033882045
0.511444152961736,-0.671188033882045
0.488477420700793,0.157973887164629
0.488477420700793,-0.157973887164629
0,0
0,0
0,0
0,-0
0.449667894464425,0.752434312730099
0.449667894464425,-0.752434312730099
0.121958314220559,0.259055351123045
0.121958314220559,-0.259055351123045
0.140987914062769,0.704939570313845
0.140987914062769,-0.704939570313845
0.102254745141983,0.00726307830163295
0.102254745141983,-0.00726307830163295
0.285574068907362,0.00508512386712439
0.285574068907362,-0.00508512386712439
0.808714438327122,0.125359072993698
0.808714438327122,-0.125359072993698
0.0747065898780513,0.249021966260171
0.0747065898780513,-0.249021966260171
0.342811011298975,0.46644157099108
0.342811011298975,-0.46644157099108
0.501422843535495,0.458038672144126
0.501422843535495,-0.458038672144126
0.632400458330754,0.835152671107967
0.632400458330754,-0.835152671107967
0.269521463599291,0.110672240941819
0.269521463599291,-0.110672240941819
0,0
0,0
0,0
0,-0
0.394970294867595,0.040052116413381
0.394970294867595,-0.040052116413381
0,0
0,0
0.123849800442824,0.619249002214118
0.123849800442824,-0.619249002214118
0,0
0,-0
0.784419730272103,0.150683879503639
0.784419730272103,-0.150683879503639
-0.188694959602534,0.98159615898583
-0.188694959602534,-0.98159615898583
0.777775603435053,0.597679310524879
0.777775603435053,-0.597679310524879
0.0107237179861013,0.662340729059689
0.0107237179861013,-0.662340729059689
0.326925849249148,0.291298144473471
0.326925849249148,-0.291298144473471
0.436334683368833,0.278787182280798
0.436334683368833,-0.278787182280798
0,0
0,-0
0.847797944199484,0.593277745552079
0.847797944199484,-0.593277745552079
-0.0575562612560998,0.287781306280499
-0.0575562612560998,-0.287781306280499
0.337593590883759,0.468362430666704
0.337593590883759,-0.468362430666704
0,0
0,-0
0.267385898517401,0.139490964617269
0.267385898517401,-0.139490964617269
0,0
0,-0
0.963081574701624,0.329211479373933
0.963081574701624,-0.329211479373933
0.605923663716057,0.130466167642355
0.605923663716057,-0.130466167642355
0,0
0,-0
0.498262070071127,0.418735391102138
0.498262070071127,-0.418735391102138
0.858705000131594,0.219441559874172
0.858705000131594,-0.219441559874172
0.584369732517143,0.726811716961103
0.584369732517143,-0.726811716961103
0.162473707372423,0.00889161443055406
0.162473707372423,-0.00889161443055406
0.559813461921571,0.0324106978070009
0.559813461921571,-0.0324106978070009
0,0
0,0
0.684318036279856,0.217163641135024
0.684318036279856,-0.217163641135024
0.676049788218901,0.999967964981108
0.676049788218901,-0.999967964981108
0.486716144547694,0.364114243744117
0.486716144547694,-0.364114243744117
0,0
0,0
0.583326708458699,0.394632979824183
0.583326708458699,-0.394632979824183
0.448170363219907,0.257390569226168
0.448170363219907,-0.257390569226168
0.178572945435307,0.16186078316454
0.178572945435307,-0.16186078316454
0.143526109206379,0.130553397364239
0.143526109206379,-0.130553397364239
0.629281704699095,0.720684798072192
0.629281704699095,-0.720684798072192
0.3653522560379,0.96508927504589
0.3653522560379,-0.96508927504589
0.881945092110718,0.877876269900334
0.881945092110718,-0.877876269900334
0.623073422578985,0.723444481770564
0.623073422578985,-0.723444481770564
0.308326867543868,0.790219572229427
0.308326867543868,-0.790219572229427
0.0103088719696816,0.00194716326477565
0.0103088719696816,-0.00194716326477565
0.920128633193765,0.901572493737497
0.920128633193765,-0.901572493737497
0.58858313413143,0.124492885212815
0.58858313413143,-0.124492885212815
0.944557295961326,0.404355305314354
0.944557295961326,-0.404355305314354
0,0
0,0
0.167600850728,0.0464286907004261
0.167600850728,-0.0464286907004261
0.619736569141042,0.711496396648906
0.619736569141042,-0.711496396648906
0,0
0,0
0.0249165271229601,0.1245826356148
0.0249165271229601,-0.1245826356148
-0.0501528939742436,0.167176313247479
-0.0501528939742436,-0.167176313247479
0,0
0,0
0.375641470062282,0.0267076978302124
0.375641470062282,-0.0267076978302124
0.785528378367292,0.410042027207659
0.785528378367292,-0.410042027207659
0.44755565045042,0.758740621240194
0.44755565045042,-0.758740621240194
0.0635750828379975,0.211916942793325
0.0635750828379975,-0.211916942793325
0,0
0,0
0.923592459864345,0.815272839045439
0.923592459864345,-0.815272839045439
0.227900190174206,0.276556740601278
0.227900190174206,-0.276556740601278
0.354761221388872,0.80269139344421
0.354761221388872,-0.80269139344421
0,0
0,0
0,0
0,-0
0.825168584034195,0.435275682634284
0.825168584034195,-0.435275682634284
0.787096221395481,0.335662301541811
0.787096221395481,-0.335662301541811
0.0372244257312767,0.186122128656384
0.0372244257312767,-0.186122128656384
0.996778976728097,0.297793270596512
0.996778976728097,-0.297793270596512
0,0
0,0
-0.0297708432928458,0.391092752861269
-0.0297708432928458,-0.391092752861269
0.0707063440406162,0.667387946552556
0.0707063440406162,-0.667387946552556
0.712827871471789,0.0637233162562508
0.712827871471789,-0.0637233162562508
0.766790077401695,0.123311448193447
0.766790077401695,-0.123311448193447
0,0
0,-0
0,0
0,0
0.893790209010996,0.354218390525492
0.893790209010996,-0.354218390525492
0.136023295981554,0.498830029526464
0.136023295981554,-0.498830029526464
0.197716408564618,0.821879766833287
0.197716408564618,-0.821879766833287
0.822247845806722,0.267889655298983
0.822247845806722,-0.267889655298983
0.157150394964179,0.0590519426527506
0.157150394964179,-0.0590519426527506
0.887461936474054,0.660025878885663
0.887461936474054,-0.660025878885663
0.172220304004664,0.210760227993889
0.172220304004664,-0.210760227993889
0.53424898697726,0.701341187806962
0.53424898697726,-0.701341187806962
0,0
0,-0
0.613635332694588,0.197859027040897
0.613635332694588,-0.197859027040897
0.603574416830926,0.243436217145272
0.603574416830926,-0.243436217145272
0.651039896474169,0.0443353469370942
0.651039896474169,-0.0443353469370942
0,0
0,0
0.365130955179068,0.0383569522857725
0.365130955179068,-0.0383569522857725
0.205109347391458,0.128581141039918
0.205109347391458,-0.128581141039918
0.111280313563363,0.370934378544544
0.111280313563363,-0.370934378544544
0.106580226894056,0.0301574953064826
0.106580226894056,-0.0301574953064826
0.0882962264198776,0.265783702499282
0.0882962264198776,-0.265783702499282
0.353769312390809,0.13692902000703
0.353769312390809,-0.13692902000703
0.937016033252553,0.269030946819934
0.937016033252553,-0.269030946819934
0.728911139338796,0.0837854477275685
0.728911139338796,-0.0837854477275685
0.279314681989435,0.705010154861385
0.279314681989435,-0.705010154861385
0,0
0,-0
0.0642858900705277,0.273105720312253
0.0642858900705277,-0.273105720312253
0.189907829203671,0.605974029237063
0.189907829203671,-0.605974029237063
0.703165330274425,0.583428491284902
0.703165330274425,-0.583428491284902
-0.0821792624384552,0.273930874794851
-0.0821792624384552,-0.273930874794851
0.429393595609312,0.441292646071313
0.429393595609312,-0.441292646071313
-0.0616513129568922,0.308256564784461
-0.0616513129568922,-0.308256564784461
0.264885536805653,0.428795499903813
0.264885536805653,-0.428795499903813
0.0143625242616332,0.0478750808721106
0.0143625242616332,-0.0478750808721106
0,0
0,-0
0.264652978261023,0.32721349796808
0.264652978261023,-0.32721349796808
0.684230010326846,0.111609283185537
0.684230010326846,-0.111609283185537
0.492334499820894,0.906567941864171
0.492334499820894,-0.906567941864171
-0.0041440130084892,0.0832638099951883
-0.0041440130084892,-0.0832638099951883
0.0172240613943784,0.0861203069718921
0.0172240613943784,-0.0861203069718921
0.30636994413846,0.852253015607162
0.30636994413846,-0.852253015607162
0.0334847645366495,0.0540063234274184
0.0334847645366495,-0.0540063234274184
0,0
0,0
0.74657024015498,0.461379053599322
0.74657024015498,-0.461379053599322
0.928430472845649,0.213630070334906
0.928430472845649,-0.213630070334906
0.0883869940361173,0.0291436121020985
0.0883869940361173,-0.0291436121020985
0.858627207749019,0.724124193362527
0.858627207749019,-0.724124193362527
-0.0178264385813643,0.382158475780393
-0.0178264385813643,-0.382158475780393
0.13639091526914,0.0344355794052761
0.13639091526914,-0.0344355794052761
0.378083612746704,0.47005998369071
0.378083612746704,-0.47005998369071
0.906637309348797,0.452816574794125
0.906637309348797,-0.452816574794125
0.0569215256524406,0.284607628262203
0.0569215256524406,-0.284607628262203
0.735352884119127,0.523931243959385
0.735352884119127,-0.523931243959385
-0.0209893346541249,0.246389656376923
-0.0209893346541249,-0.246389656376923
0,0
0,0
0,0
0,-0
0.277624137275394,0.231896880924037
0.277624137275394,-0.231896880924037
0,0
0,-0
0,0
0,-0
0.713955531376293,0.442041711415253
0.713955531376293,-0.442041711415253
0.36616636423284,0.229540216325609
0.36616636423284,-0.229540216325609
0.706392058922107,0.067914061629321
0.706392058922107,-0.067914061629321
0.530041072059794,0.437735437207558
0.530041072059794,-0.437735437207558
0.71034925850613,0.319208371410821
0.71034925850613,-0.319208371410821
0.202262799438217,0.0957080723174408
0.202262799438217,-0.0957080723174408
0.303218244303759,0.218753055226193
0.303218244303759,-0.218753055226193
0.498906904761371,0.270988107162012
0.498906904761371,-0.270988107162012
-0.108552126463196,0.542760632315979
-0.108552126463196,-0.542760632315979
0.906134973930725,0.303172447325332
0.906134973930725,-0.303172447325332
0.27773550268214,0.555622769916042
0.27773550268214,-0.555622769916042
0.92449548290185,0.461744557808797
0.92449548290185,-0.461744557808797
0,0
0,-0
0.523585733623228,0.103343911236168
0.523585733623228,-0.103343911236168
0,0
0,0
0,0
0,-0
0.805798464707643,0.58997696879616
0.805798464707643,-0.58997696879616
0,0
0,0
0.466118153435802,0.311269243757731
0.466118153435802,-0.311269243757731
0,0
0,0
0,0
0,-0
0.440549483028608,0.828427391122535
0.440549483028608,-0.828427391122535
0.00212104807621814,0.00101385994637289
0.00212104807621814,-0.00101385994637289
0.727949374086709,0.353046094771344
0.727949374086709,-0.353046094771344
0.227428460648779,0.270257783712631
0.227428460648779,-0.270257783712631
0.188820100608912,0.0585406438311118
0.188820100608912,-0.0585406438311118
0.36181892477541,0.0515056678550301
0.36181892477541,-0.0515056678550301
0,0
0,0
0.167600488605321,0.629630900287561
0.167600488605321,-0.629630900287561
0.45149129101564,0.251267745934211
0.45149129101564,-0.251267745934211
0.398681931492214,0.808549895706287
0.398681931492214,-0.808549895706287
0,0
0,0
0.701166822383676,0.125347357217661
0.701166822383676,-0.125347357217661
0.902719387034695,0.821257374779752
0.902719387034695,-0.821257374779752
0.573526990153329,0.67611145443244
0.573526990153329,-0.67611145443244
0.810317476448064,0.890032907130041
0.810317476448064,-0.890032907130041
0.947978316049649,0.537231533980984
0.947978316049649,-0.537231533980984
0.13313390769721,0.665669538486048
0.13313390769721,-0.665669538486048
0.175627784402652,0.166858947674781
0.175627784402652,-0.166858947674781
0,0
0,0
0.444924262273123,0.0518738800697553
0.444924262273123,-0.0518738800697553
0.0573287226239891,0.884963987816023
0.0573287226239891,-0.884963987816023
0.0487087695624472,0.000790394213015581
0.0487087695624472,-0.000790394213015581
0.306547393579105,0.361214752584782
0.306547393579105,-0.361214752584782
0.787205573326568,0.174789260373757
0.787205573326568,-0.174789260373757
0.739265342201681,0.163230544947491
0.739265342201681,-0.163230544947491
0.0709889969215819,0.105780411177114
0.0709889969215819,-0.105780411177114
0.457894918076048,0.375178900727911
0.457894918076048,-0.375178900727911
0,0
0,0
0.21219446998452,0.649923203346476
0.21219446998452,-0.649923203346476
0.286864980218979,0.813850019363231
0.286864980218979,-0.813850019363231
0,0
0,0
0.236437343205147,0.22491952901262
0.236437343205147,-0.22491952901262
0.362710404818124,0.843323438159215
0.362710404818124,-0.843323438159215
0.408317630909268,0.26033710182323
0.408317630909268,-0.26033710182323
0.893836445413477,0.681286835289625
0.893836445413477,-0.681286835289625
0.169180964867162,0.000404693472754608
0.169180964867162,-0.000404693472754608
0.671850995317386,0.224298487182467
0.671850995317386,-0.224298487182467
0.567814021677161,0.198766932503425
0.567814021677161,-0.198766932503425
0.279612057734271,0.754692052797985
0.279612057734271,-0.754692052797985
0.0679235469237537,0.339617734618769
0.0679235469237537,-0.339617734618769
0.651203551762461,0.1212525846761
0.651203551762461,-0.1212525846761
0.874100436147124,0.512470460046966
0.874100436147124,-0.512470460046966
0.170937517849609,0.0608795818374778
0.170937517849609,-0.0608795818374778
0.0490120862565957,0.0424161764777473
0.0490120862565957,-0.0424161764777473
0,0
0,0
0,0
0,0
0.757553809564219,0.202926983916495
0.757553809564219,-0.202926983916495
0.957332617834683,0.654995995139501
0.957332617834683,-0.654995995139501
0,0
0,-0
0.861233485601847,0.134098078389863
0.861233485601847,-0.134098078389863
0.304834080047251,0.089306449771779
0.304834080047251,-0.089306449771779
0.345355389271809,0.527397486368443
0.345355389271809,-0.527397486368443
0.0430323341749857,0.201793784626692
0.0430323341749857,-0.201793784626692
0.143663159630609,0.316419200915596
0.143663159630609,-0.316419200915596
0.534971503147621,0.57373661044908
0.534971503147621,-0.57373661044908
0,0
0,-0
0,0
0,0
0.505481128891598,0.148952003443581
0.505481128891598,-0.148952003443581
0.591787602144043,0.667998828161219
0.591787602144043,-0.667998828161219
0.755369220130069,0.449468731698793
0.755369220130069,-0.449468731698793
0.771404476551849,0.199376471898236
0.771404476551849,-0.199376471898236
0.248475908507055,0.841175880211706
0.248475908507055,-0.841175880211706
0,0
0,0
-0.0712008138009743,0.892227459959868
-0.0712008138009743,-0.892227459959868
-0.132938883475119,0.664694417375593
-0.132938883475119,-0.664694417375593
0,0
0,0
0.618887919579498,0.272102077019517
0.618887919579498,-0.272102077019517
0.538493490265662,0.273411953444556
0.538493490265662,-0.273411953444556
0.0171520666209786,0.00102855869332995
0.0171520666209786,-0.00102855869332995
0.609856406773576,0.282187551967786
0.609856406773576,-0.282187551967786
0,0
0,0
0.0108178157611469,0.00393516894571523
0.0108178157611469,-0.00393516894571523
0.245592936934487,0.356358763905095
0.245592936934487,-0.356358763905095
0.312530912638975,0.463557951746365
0.312530912638975,-0.463557951746365
0,0
0,0
0.374257705758145,0.0747715437874214
0.374257705758145,-0.0747715437874214
0.296490506085787,0.301413646873459
0.296490506085787,-0.301413646873459
0.34734363425065,0.506434552736729
0.34734363425065,-0.506434552736729
0.619979442789961,0.212633023075034
0.619979442789961,-0.212633023075034
0.334220622366179,0.402683284347827
0.334220622366179,-0.402683284347827
0.799379925824286,0.146406861480693
0.799379925824286,-0.146406861480693
0.855498032294497,0.325271288496276
0.855498032294497,-0.325271288496276
-0.144887027321698,0.724435136608492
-0.144887027321698,-0.724435136608492
0.242948417555999,0.130671225163603
0.242948417555999,-0.130671225163603
0,0
0,-0
-0.190840350569978,0.95420175284989
-0.190840350569978,-0.95420175284989
0.738274274588581,0.192268796045234
0.738274274588581,-0.192268796045234
0,0
0,0
0.229611582167977,0.129839646468988
0.229611582167977,-0.129839646468988
0.688145258640188,0.107122779587335
0.688145258640188,-0.107122779587335
0.39923934287785,0.113636627579737
0.39923934287785,-0.113636627579737
0.721523958522831,0.0189761217549332
0.721523958522831,-0.0189761217549332
0.7340150657461,0.121889822815164
0.7340150657461,-0.121889822815164
0.823372360789188,0.217539670945051
0.823372360789188,-0.217539670945051
0.00223538262179274,7.01133870835725e-05
0.00223538262179274,-7.01133870835725e-05
0,0
0,-0
0.368450284768448,0.356721404602769
0.368450284768448,-0.356721404602769
0.769362414994126,0.138969382080372
0.769362414994126,-0.138969382080372
0.275654220429588,0.451113296335998
0.275654220429588,-0.451113296335998
0,0
0,-0
0.977964021807678,0.463677657343518
0.977964021807678,-0.463677657343518
0.159889398417842,0.532964661392806
0.159889398417842,-0.532964661392806
0.888535489518413,0.542533525487159
0.888535489518413,-0.542533525487159
0.456211251444101,0.148900586977003
0.456211251444101,-0.148900586977003
0,0
0,-0
0.138620436710028,0.0562632113004793
0.138620436710028,-0.0562632113004793
0.0949983150248676,0.0985967565379195
0.0949983150248676,-0.0985967565379195
0,0
0,-0
0.0401705464308643,0.200852732154321
0.0401705464308643,-0.200852732154321
0.328957672029726,0.389170717351539
0.328957672029726,-0.389170717351539
0.713580306600335,0.30152675795179
0.713580306600335,-0.30152675795179
0.134145501582345,0.376971150238317
0.134145501582345,-0.376971150238317
0.764262933043439,0.078701441590507
0.764262933043439,-0.078701441590507
0.871761451887808,0.557148700637766
0.871761451887808,-0.557148700637766
0.657601396383139,0.00501472182227473
0.657601396383139,-0.00501472182227473
-0.151074140936298,0.822440614236952
-0.151074140936298,-0.822440614236952
0.285413630934821,0.414279437165641
0.285413630934821,-0.414279437165641
0.601592746033357,0.136587484717164
0.601592746033357,-0.136587484717164
0.0738489693815748,0.0678910947827466
0.0738489693815748,-0.0678910947827466
0,0
0,0
-0.0383862202715537,0.191931101357768
-0.0383862202715537,-0.191931101357768
-0.179091102189216,0.676021711566345
-0.179091102189216,-0.676021711566345
0.62434721955315,0.752093148215049
0.62434721955315,-0.752093148215049
0.233013338019602,0.393894054927635
0.233013338019602,-0.393894054927635
0,0
0,-0
0,0
0,-0
0.579522324822305,0.347381474271306
0.579522324822305,-0.347381474271306
0.0319232983039963,0.159616491519982
0.0319232983039963,-0.159616491519982
0.825816543203981,0.168374434408051
0.825816543203981,-0.168374434408051
0.552341584366888,0.830432100343123
0.552341584366888,-0.830432100343123
0.200252975689396,0.376737808508232
0.200252975689396,-0.376737808508232
0.596849751482567,0.0645810856444014
0.596849751482567,-0.0645810856444014
0.474624353947213,0.187445520100131
0.474624353947213,-0.187445520100131
0.417379966415732,0.673116596315272
0.417379966415732,-0.673116596315272
0,0
0,0
-0.0644084908425921,0.799152652764077
-0.0644084908425921,-0.799152652764077
0.00843450126530079,0.0281150042176692
0.00843450126530079,-0.0281150042176692
0.666208303133105,0.454188172386261
0.666208303133105,-0.454188172386261
0.213785186814289,0.0205222257993632
0.213785186814289,-0.0205222257993632
0.126178509886304,0.0152301903394057
0.126178509886304,-0.0152301903394057
0.0615571868300292,0.00128436269581443
0.0615571868300292,-0.00128436269581443
0.697876936167675,0.267684810513193
0.697876936167675,-0.267684810513193
-0.176526693878132,0.882633469390657
-0.176526693878132,-0.882633469390657
0.817698512954282,0.845799463658507
0.817698512954282,-0.845799463658507
0.586485570282535,0.239364414132558
0.586485570282535,-0.239364414132558
-0.15069556257988,0.891728409728899
-0.15069556257988,-0.891728409728899
0,0
0,0
0.632378025092369,0.803757843990267
0.632378025092369,-0.803757843990267
-0.00365014573437852,0.0415504059396113
-0.00365014573437852,-0.0415504059396113
0,0
0,-0
0.44542055513266,0.059820707486233
0.44542055513266,-0.059820707486233
0.936367426477398,0.580706296969677
0.936367426477398,-0.580706296969677
0.239373011872886,0.407338080637433
0.239373011872886,-0.407338080637433
0.149754517231637,0.0347158745959386
0.149754517231637,-0.0347158745959386
0.111256980947599,0.619498976177284
0.111256980947599,-0.619498976177284
0.490404240918467,0.0115709052254449
0.490404240918467,-0.0115709052254449
0.322668292909717,0.152540765097852
0.322668292909717,-0.152540765097852
0,0
0,-0
0,0
0,0
0.399064346934285,0.0413709180826626
0.399064346934285,-0.0413709180826626
0.679980403844163,0.064356256474295
0.679980403844163,-0.064356256474295
0.486573279494292,0.262787618257213
0.486573279494292,-0.262787618257213
0.850853202973021,0.888466195904497
0.850853202973021,-0.888466195904497
0.0490205094498291,0.051237999359673
0.0490205094498291,-0.051237999359673
0,0
0,-0
0.0592751687758241,0.511144077390321
0.0592751687758241,-0.511144077390321
0.0793030576886974,0.054255608805927
0.0793030576886974,-0.054255608805927
0,0
0,-0
0,0
0,0
0.955098555251947,0.623473254163598
0.955098555251947,-0.623473254163598
-0.134974348299899,0.674871741499492
-0.134974348299899,-0.674871741499492
0.0581661371337049,0.457124770370841
0.0581661371337049,-0.457124770370841
0.147215944169569,0.417079181734556
0.147215944169569,-0.417079181734556
0.939626658938837,0.714328859612941
0.939626658938837,-0.714328859612941
0.550070925884069,0.420738519426992
0.550070925884069,-0.420738519426992
0.731429157707585,0.151018717132359
0.731429157707585,-0.151018717132359
0.871751216222166,0.462812622592283
0.871751216222166,-0.462812622592283
0.290336803104306,0.076054877645351
0.290336803104306,-0.076054877645351
0.410286466564602,0.0327683898262011
0.410286466564602,-0.0327683898262011
0.408137152778237,0.198333451942382
0.408137152778237,-0.198333451942382
0.672884070860528,0.00246839597204061
0.672884070860528,-0.00246839597204061
-0.0734729287640785,0.367364643820393
-0.0734729287640785,-0.367364643820393
0.339612718342601,0.604827823131408
0.339612718342601,-0.604827823131408
0.349893064859426,0.311025380253297
0.349893064859426,-0.311025380253297
0,0
0,-0
0,0
0,0
0,0
0,0
0.893762447329082,0.98260980671724
0.893762447329082,-0.98260980671724
0,0
0,-0
0.581630622773908,0.0691336916916227
0.581630622773908,-0.0691336916916227
0.523511945024108,0.223720328514098
0.523511945024108,-0.223720328514098
0.950981346196515,0.697806697497285
0.950981346196515,-0.697806697497285
0.275400084208045,0.564065786734476
0.275400084208045,-0.564065786734476
0.0257574536061286,0.128787268030643
0.0257574536061286,-0.128787268030643
0.735741547736815,0.985976153380026
0.735741547736815,-0.985976153380026
0.687047960522891,0.348720275778171
0.687047960522891,-0.348720275778171
0.0924654033475315,0.125770540286514
0.0924654033475315,-0.125770540286514
0,0
0,-0
0,0
0,0
0,0
0,-0
0.331740689454238,0.436661690422251
0.331740689454238,-0.436661690422251
0.476641238900804,0.29105712398516
0.476641238900804,-0.29105712398516
0.0506604903372445,0.0856895975684543
0.0506604903372445,-0.0856895975684543
0.279410004246368,0.0155473654076996
0.279410004246368,-0.0155473654076996
0.503102619283808,0.667593559631927
0.503102619283808,-0.667593559631927
0.371315795344832,0.250175471836717
0.371315795344832,-0.250175471836717
0.808116480606741,0.314976560422629
0.808116480606741,-0.314976560422629
0.23269419756421,0.184648817167439
0.23269419756421,-0.184648817167439
0,0
0,0
-0.0123058458628602,0.041019486209534
-0.0123058458628602,-0.041019486209534
0.565684725522363,0.239866847206938
0.565684725522363,-0.239866847206938
0.130914568027196,0.277489405235225
0.130914568027196,-0.277489405235225
0.851544977851069,0.77918904396965
0.851544977851069,-0.77918904396965
-0.117471106269668,0.391570354232228
-0.117471106269668,-0.391570354232228
0,0
0,0
0.0394777076892619,0.0247811056063309
0.0394777076892619,-0.0247811056063309
0.83712505921385,0.211163613256675
0.83712505921385,-0.211163613256675
0.40969204814056,0.131188723359841
0.40969204814056,-0.131188723359841
0.845689752592385,0.0791668887348768
0.845689752592385,-0.0791668887348768
0,0
0,-0
0.73390967379207,0.39868519547001
0.73390967379207,-0.39868519547001
0,0
0,0
0.577523353627532,0.794866612138542
0.577523353627532,-0.794866612138542
0.152908744683207,0.00468650339398258
0.152908744683207,-0.00468650339398258
0.365738712644337,0.0102210763346193
0.365738712644337,-0.0102210763346193
0,0
0,0
0.575675165080494,0.240002283769696
0.575675165080494,-0.240002283769696
-0.00882212056489412,0.0294070685496471
-0.00882212056489412,-0.0294070685496471
0.0927079972194575,0.0135696286650127
0.0927079972194575,-0.0135696286650127
0,0
0,-0
0.484148205656457,0.6553665448746
0.484148205656457,-0.6553665448746
0.17460069201877,0.582002306729233
0.17460069201877,-0.582002306729233
0,0
0,-0
0.801140485139929,0.145193683541552
0.801140485139929,-0.145193683541552
0.345287285992788,0.242376628092429
0.345287285992788,-0.242376628092429
0,0
0,-0
0.45059176071209,0.237628699461691
0.45059176071209,-0.237628699461691
0,0
0,-0
0,0
0,0
0.0918182380723986,0.306060793574662
0.0918182380723986,-0.306060793574662
0.279716790536194,0.113165370762091
0.279716790536194,-0.113165370762091
0.698997857620623,0.539162764832253
0.698997857620623,-0.539162764832253
0.630012874443945,0.585912137321987
0.630012874443945,-0.585912137321987
0.202516010328735,0.0677490075699115
0.202516010328735,-0.0677490075699115
0.640290584605682,0.448327326465538
0.640290584605682,-0.448327326465538
0,0
0,0
0,0
0,-0
0.361400170396474,0.310753725254209
0.361400170396474,-0.310753725254209
0.177899666005224,0.162217356942804
0.177899666005224,-0.162217356942804
0.363391053661374,0.624496063643428
0.363391053661374,-0.624496063643428
0.677858961213476,0.252170308803415
0.677858961213476,-0.252170308803415
0.70595496902058,0.686706731057184
0.70595496902058,-0.686706731057184
0.701351238744051,0.222347488998023
0.701351238744051,-0.222347488998023
0.151486842319695,0.310916584579208
0.151486842319695,-0.310916584579208
0.3398622741063,0.0180105928770984
0.3398622741063,-0.0180105928770984
0.611750228927753,0.0596733109907144
0.611750228927753,-0.0596733109907144
0.358871582130124,0.538820199165008
0.358871582130124,-0.538820199165008
0.112078811312587,0.560394056562936
0.112078811312587,-0.560394056562936
0.14863590804209,0.172845420404132
0.14863590804209,-0.172845420404132
0.957973985589712,0.824681925829668
0.957973985589712,-0.824681925829668
0.712354666363988,0.71438457358056
0.712354666363988,-0.71438457358056
0.145267912031608,0.92714005643621
0.145267912031608,-0.92714005643621
0.588260594581286,0.255849213749645
0.588260594581286,-0.255849213749645
-0.169576480879226,0.565254936264087
-0.169576480879226,-0.565254936264087
0.00864411915490336,0.126380680511492
0.00864411915490336,-0.126380680511492
0.263602202602003,0.622498318053087
0.263602202602003,-0.622498318053087
0.262677865852783,0.875592886175944
0.262677865852783,-0.875592886175944
0.414016916267144,0.326345990156829
0.414016916267144,-0.326345990156829
0,0
0,0
0.0764220247324621,0.079655051948606
0.0764220247324621,-0.079655051948606
0.348347472740481,0.460957460700398
0.348347472740481,-0.460957460700398
0,0
0,-0
0.101108380019982,0.568067179443602
0.101108380019982,-0.568067179443602
0.909881021013642,0.744462808389427
0.909881021013642,-0.744462808389427
-0.0017253589719325,0.265851531844271
-0.0017253589719325,-0.265851531844271
0.613670001991952,0.595975182611721
0.613670001991952,-0.595975182611721
0.0990878566527305,0.847716448595142
0.0990878566527305,-0.847716448595142
0.598863334880257,0.236383133060353
0.598863334880257,-0.236383133060353
0.737786292812748,0.305060715204593
0.737786292812748,-0.305060715204593
0.799095552611086,0.0775410324024662
0.799095552611086,-0.0775410324024662
0.10581134918051,0.529056745902552
0.10581134918051,-0.529056745902552
0.710663898288508,0.200921253592778
0.710663898288508,-0.200921253592778
0.688605011387333,0.432130140988709
0.688605011387333,-0.432130140988709
0.615919022420536,0.262923931687786
0.615919022420536,-0.262923931687786
0.436832822080176,0.0308348277692655
0.436832822080176,-0.0308348277692655
0.95073425943486,0.488561947649256
0.95073425943486,-0.488561947649256
0.273268497294094,0.900751527706993
0.273268497294094,-0.900751527706993
0.394235281851968,0.101244216763537
0.394235281851968,-0.101244216763537
0,0
0,0
0,0
0,-0
0.105087856956832,0.0442644120623675
0.105087856956832,-0.0442644120623675
0.753095135225169,0.103222294999218
0.753095135225169,-0.103222294999218
0.33868692963207,0.523129812989043
0.33868692963207,-0.523129812989043
0.0856085125035222,0.285361708345074
0.0856085125035222,-0.285361708345074
0.125152297452774,0.625761487263871
0.125152297452774,-0.625761487263871
0.239643092669519,0.0752946772134409
0.239643092669519,-0.0752946772134409
0.797033367920734,0.648922317017827
0.797033367920734,-0.648922317017827
0.758291848573562,0.186244630377979
0.758291848573562,-0.186244630377979
0,0
0,-0
0,0
0,0
0.0101818870302394,0.215464467224525
0.0101818870302394,-0.215464467224525
0,0
0,-0
0.754855231496541,0.803391279466409
0.754855231496541,-0.803391279466409
0,0
0,-0
0.99080137175467,0.0727906164684236
0.99080137175467,-0.0727906164684236
0,0
0,-0
0.481474117808445,0.594109154740325
0.481474117808445,-0.594109154740325
0,0
0,-0
0.170548156820949,0.277447707172996
0.170548156820949,-0.277447707172996
0,0
0,-0
0.712452358226252,0.22787316302444
0.712452358226252,-0.22787316302444
0.158383439138209,0.773763281423618
0.158383439138209,-0.773763281423618
0,0
0,0
0,0
0,-0
0.742872704123848,0.169376217926306
0.742872704123848,-0.169376217926306
0.394788193077099,0.284594109557146
0.394788193077099,-0.284594109557146
0.557644505335685,0.238883583964884
0.557644505335685,-0.238883583964884
0,0
0,-0
0,0
0,-0
0.667173838048673,0.360082383711501
0.667173838048673,-0.360082383711501
0.881166661139044,0.0155618646825065
0.881166661139044,-0.0155618646825065
0,0
0,-0
0,0
0,0
0.667053904376288,0.733761138700181
0.667053904376288,-0.733761138700181
0.76747040115931,0.358927647186828
0.76747040115931,-0.358927647186828
-0.0194602632099503,0.37611372375011
-0.0194602632099503,-0.37611372375011
0.282535284359612,0.143268423970647
0.282535284359612,-0.143268423970647
0.107377853713215,0.536889268566073
0.107377853713215,-0.536889268566073
0,0
0,0
0.24856422108265,0.272582415070302
0.24856422108265,-0.272582415070302
0.949602153847714,0.125692284505959
0.949602153847714,-0.125692284505959
0.345014258122083,0.285169713462607
0.345014258122083,-0.285169713462607
0.480907750975207,0.235724336819017
0.480907750975207,-0.235724336819017
0.375187304368192,0.515274742255331
0.375187304368192,-0.515274742255331
0.716899605762448,0.257334078589049
0.716899605762448,-0.257334078589049
0.364159853832045,0.411281778526279
0.364159853832045,-0.411281778526279
0.84641048343254,0.0110269542235962
0.84641048343254,-0.0110269542235962
0.31219127267523,0.706565597165711
0.31219127267523,-0.706565597165711
0,0
0,0
0.130763084918341,0.367697321128268
0.130763084918341,-0.367697321128268
0.381486230481019,0.00778832974917837
0.381486230481019,-0.00778832974917837
0.377936351625454,0.989825647071275
0.377936351625454,-0.989825647071275
0.23019796625271,0.357794868201548
0.23019796625271,-0.357794868201548
0.243554116661093,0.0834390346492228
0.243554116661093,-0.0834390346492228
0.0246242007439176,0.0593011290604734
0.0246242007439176,-0.0593011290604734
0.576204697854196,0.428008506944536
0.576204697854196,-0.428008506944536
0.469386162494918,0.570375514418003
0.469386162494918,-0.570375514418003
0.0925720801677339,0.308573600559113
0.0925720801677339,-0.308573600559113
0.562398913441544,0.305206704262468
0.562398913441544,-0.305206704262468
0.938126176924829,0.357448186414992
0.938126176924829,-0.357448186414992
0,0
0,0
0.277521897217042,0.400540808133745
0.277521897217042,-0.400540808133745
0,0
0,-0
0.0672587050803078,0.0511516736824774
0.0672587050803078,-0.0511516736824774
0.356352330948967,0.537412385448133
0.356352330948967,-0.537412385448133
0.619916948492172,0.110107804725064
0.619916948492172,-0.110107804725064
0.556020656968442,0.505665863296519
0.556020656968442,-0.505665863296519
0.423226733438482,0.85234345027753
0.423226733438482,-0.85234345027753
0.371625472313487,0.082654307171446
0.371625472313487,-0.082654307171446
0.482407803035695,0.523914894978721
0.482407803035695,-0.523914894978721
0.506674731771842,0.115164231570137
0.506674731771842,-0.115164231570137
0.600020645535507,0.0891165734993457
0.600020645535507,-0.0891165734993457
-0.0211276114394748,0.105638057197374
-0.0211276114394748,-0.105638057197374
0,0
0,-0
0.369194095452008,0.16611802632944
0.369194095452008,-0.16611802632944
0.0900198535113453,0.121015095972446
0.0900198535113453,-0.121015095972446
0.121495337020168,0.0528251292076557
0.121495337020168,-0.0528251292076557
0.108440057889615,0.542200289448076
0.108440057889615,-0.542200289448076
0.667790144365609,0.208064964210209
0.667790144365609,-0.208064964210209
-0.0117132823384179,0.330341219751068
-0.0117132823384179,-0.330341219751068
0,0
0,0
0.571240818983189,0.0452792087182819
0.571240818983189,-0.0452792087182819
0,0
0,-0
0.662899941979865,0.609549494619105
0.662899941979865,-0.609549494619105
0.476208794315539,0.318678869299318
0.476208794315539,-0.318678869299318
0.249564312783633,0.0910367184548524
0.249564312783633,-0.0910367184548524
-0.00614128073885408,0.0204709357961803
-0.00614128073885408,-0.0204709357961803
0.0389293042499422,0.129764347499807
0.0389293042499422,-0.129764347499807
0.767051050903533,0.16162082769661
0.767051050903533,-0.16162082769661
0.282787754057834,0.30921907187755
0.282787754057834,-0.30921907187755
0,0
0,0
0.0718422501659525,0.0889730148905685
0.0718422501659525,-0.0889730148905685
0.385697311150393,0.821360071071483
0.385697311150393,-0.821360071071483
0.424656488949216,0.280164967690788
0.424656488949216,-0.280164967690788
0.963255685427043,0.882962744818501
0.963255685427043,-0.882962744818501
0.933358376890337,0.378163185426186
0.933358376890337,-0.378163185426186
0.268188222929805,0.102154541809382
0.268188222929805,-0.102154541809382
0.545376052947308,0.0138027343459676
0.545376052947308,-0.0138027343459676
0.430786119871039,0.197914618295204
0.430786119871039,-0.197914618295204
0.398907157207014,0.770267491387039
0.398907157207014,-0.770267491387039
-0.0971492623366674,0.485746311683337
-0.0971492623366674,-0.485746311683337
0.0687695310019054,0.0941176618193117
0.0687695310019054,-0.0941176618193117
-0.191363007567234,0.956815037836171
-0.191363007567234,-0.956815037836171
0.543248332625489,0.611365233085277
0.543248332625489,-0.611365233085277
0.84723178206259,0.0885408725922064
0.84723178206259,-0.0885408725922064
0,0
0,0
0.0158850244718746,0.079425122359373
0.0158850244718746,-0.079425122359373
0.773209319267855,0.27065386729545
0.773209319267855,-0.27065386729545
-0.253744288535257,0.845814295117522
-0.253744288535257,-0.845814295117522
0.0448998838697621,0.103883508124297
0.0448998838697621,-0.103883508124297
0.888584745738991,0.489111664687041
0.888584745738991,-0.489111664687041
0,0
0,-0
0.787335602771748,0.124986108215559
0.787335602771748,-0.124986108215559
0.723283879365858,0.686221250209806
0.723283879365858,-0.686221250209806
0.305387790399754,0.840351037721063
0.305387790399754,-0.840351037721063
0,0
0,-0
0,0
0,-0
0.586051205375405,0.0375391544381442
0.586051205375405,-0.0375391544381442


==> data/transistor_leaky_ppa.csv <==
t,i1,i2,v1,v2
0,0,1,0,0
0.00392156862745098,0.024637449195382,0.999696451977872,0,0
0.00784313725490196,0.0492599410928169,0.99878599219429,0,0
0.0117647058823529,0.073852527474874,0.997269173385788,0,0
0.0156862745098039,0.0984002782796427,0.995146916407064,0,0
0.0196078431372549,0.122888290664714,0.992420509671936,0,0
0.0235294117647059,0.147301698054637,0.989091608371146,0,0
0.0274509803921569,0.17162567916636,0.985162233467507,0,0
0.0313725490196078,0.195845467007167,0.980634770468978,0,0
0.0352941176470588,0.219946357839669,0.975511967980437,0,0
0.0392156862745098,0.243913720108377,0.969796936035009,0,0
0.0431372549019608,0.267733003322468,0.963493144205983,0,0
0.0470588235294118,0.291389746889325,0.956604419500441,0,0
0.0509803921568627,0.314869588893508,0.949134944035901,0,0
0.0549019607843137,0.338158274815817,0.941089252501372,0,0
0.0588235294117647,0.361241666187153,0.932472229404356,0,0
0.0627450980392157,0.384105749171926,0.923289106105489,0,0
0.0666666666666667,0.4067366430758,0.913545457642601,0,0
0.0705882352941176,0.429120608772609,0.903247199346129,0,0
0.0745098039215686,0.451244057045323,0.892400583247948,0,0
0.0784313725490196,0.47309355683601,0.881012194285784,0,0
0.0823529411764706,0.494655843399779,0.869088946305528,0,0
0.0862745098039216,0.515917826357751,0.856638077863863,0,0
0.0901960784313725,0.53686659764418,0.843667147833766,0,0
0.0941176470588235,0.557489439342886,0.830184030815551,0,0
0.0980392156862745,0.577773831408251,0.816196912356222,0,0
0.101960784313725,0.597707459266094,0.801714283980067,0,0
0.105882352941176,0.617278221289793,0.786744938033483,0,0
0.109803921568627,0.636474236147141,0.771297962347181,0,0
0.113725490196078,0.655283850013454,0.755382734718994,0,0
0.117647058823529,0.673695643646557,0.739008917220659,0,0
0.12156862745098,0.69169843931937,0.722186450332009,0,0
0.125490196078431,0.709281307605854,0.704925546906147,0,0
0.129411764705882,0.726433574016224,0.687236685969263,0,0
0.133333333333333,0.743144825477394,0.669130606358858,0,0
0.137254901960784,0.759404916654707,0.650618300204242,0,0
0.141176470588235,0.77520397611113,0.631711006253251,0,0
0.145098039215686,0.790532412300163,0.61242020304925,0,0
0.149019607843137,0.805380919388833,0.592757601962555,0,0
0.152941176470588,0.819740482907221,0.572735140080505,0,0
0.156862745098039,0.833602385221119,0.552364972960506,0,0
0.16078431372549,0.846958210824467,0.531659467250436,0,0
0.164705882352941,0.859799851448372,0.510631193180907,0,0
0.168627450980392,0.872119510983611,0.489292916933924,0,0
0.172549019607843,0.883909710213612,0.467657592892587,0,0
0.176470588235294,0.895163291355062,0.445738355776538,0,0
0.180392156862745,0.905873422403367,0.423548512667924,0,0
0.184313725490196,0.916033601280334,0.401101534932719,0,0
0.188235294117647,0.925637659781556,0.37841105004231,0,0
0.192156862745098,0.934679767321111,0.355490833300318,0,0
0.196078431372549,0.943154434471277,0.33235479947966,0,0
0.2,0.951056516295154,0.309016994374947,0,0
0.203921568627451,0.958381215470122,0.285491586275342,0,0
0.207843137254902,0.965124085200289,0.26179285736304,0,0
0.211764705882353,0.971281031916114,0.237935195042619,0,0
0.215686274509804,0.976848317759601,0.213933083206497,0,0
0.219607843137255,0.981822562853537,0.189801093441826,0,0
0.223529411764706,0.986200747353403,0.16555387618413,0,0
0.227450980392157,0.989980213280707,0.141206151823091,0,0
0.231372549019608,0.993158666136636,0.116772701765856,0,0
0.235294117647059,0.995734176295034,0.092268359463302,0,0
0.23921568627451,0.997705180173873,0.0677080014047075,0,0
0.243137254901961,0.999070481184493,0.0431065380862957,0,0
0.247058823529412,0.999829250458053,0.0184789049591299,0,0
0.250980392156863,0.999981027348727,-0.00615994663813857,0,0
0.254901960784314,0.999525719713366,-0.0307950585561702,0,0
0.258823529411765,0.998463603967434,-0.05541147491597,0,0
0.262745098039216,0.996795324917199,-0.0799942511885416,0,0
0.266666666666667,0.994521895368273,-0.104528463267653,0,0
0.270588235294118,0.991644695510743,-0.128999216530203,0,0
0.274509803921569,0.988165472081259,-0.153391654878686,0,0
0.27843137254902,0.984086337302604,-0.177690969760269,0,0
0.282352941176471,0.979409767601366,-0.20188240915701,0,0
0.286274509803922,0.97413860210451,-0.225951286541747,0,0
0.290196078431373,0.968276040915759,-0.249882989794231,0,0
0.294117647058824,0.961825643172819,-0.273662990072083,0,0
0.298039215686275,0.954791324886644,-0.297276850631203,0,0
0.301960784313725,0.94717735656404,-0.320710235590255,0,0
0.305882352941176,0.938988360615057,-0.343948918633928,0,0
0.309803921568627,0.93022930854674,-0.366978791649672,0,0
0.313725490196078,0.920905517944954,-0.389785873292679,0,0
0.317647058823529,0.911022649246088,-0.412356317473903,0,0
0.32156862745098,0.900586702300637,-0.434676421765965,0,0
0.325490196078431,0.88960401273071,-0.456732635721841,0,0
0.329411764705882,0.878081248083698,-0.478511569101286,0,0
0.333333333333333,0.866025403784439,-0.5,0,0
0.337254901960784,0.853443798888316,-0.521184882876585,0,0
0.341176470588235,0.840344071637893,-0.542053356472449,0,0
0.345098039215686,0.826734174825764,-0.562592751619823,0,0
0.349019607843137,0.812622370966446,-0.582790598933161,0,0
0.352941176470588,0.79801722728024,-0.602634636379256,0,0
0.356862745098039,0.782927610492103,-0.622112816721474,0,0
0.36078431372549,0.767362681448697,-0.641213314833578,0,0
0.364705882352941,0.751331889556873,-0.659924534878722,0,0
0.368627450980392,0.734844967046976,-0.678235117349234,0,-0.101942381472623
0.372549019607843,0.717911923064442,-0.696133945962927,0,-0.434867428854689
0.376470588235294,0.700543037593291,-0.713610154411752,0,-0.767528469940925
0.380392156862745,0.682748855215186,-0.730653132958693,0,-1.09972354752921
0.384313725490196,0.664540178707858,-0.747252534878891,0,-1.43125098730201
0.388235294117647,0.645928062486787,-0.763398282741103,0,-1.76190952026208
0.392156862745098,0.626923805894106,-0.77908057452567,0,-2.09149840492206
0.396078431372549,0.607538946338817,-0.794289889575286,0,-2.41981754917384
0.4,0.587785252292473,-0.809016994374947,0,-2.74666763176369
0.403921568627451,0.56767471614459,-0.823252948157587,0,-3.07185022329942
0.407843137254902,0.547219546922111,-0.836989108331978,0,-3.39516790671603
0.411764705882353,0.526432162877356,-0.850217135729614,0,-3.71642439712688
0.415686274509804,0.505325183948948,-0.86292899966739,0,-4.03542466098747
0.419607843137255,0.483911424100302,-0.875116982822993,0,-4.35197503449946
0.423529411764706,0.462203883540313,-0.886773685920062,0,-4.66588334118331
0.427450980392157,0.440215740830987,-0.897892032220258,0,-4.97695900854776
0.431372549019608,0.417960344886783,-0.908465271819524,0,-5.28501318378571
0.435294117647059,0.395451206870542,-0.918486985745923,0,-5.58985884842592
0.43921568627451,0.372701991990914,-0.927951089856574,0,-5.8913109318713
0.443137254901961,0.349726511206262,-0.93685183853131,0,-6.18918642375445
0.447058823529412,0.326538712840083,-0.945183828160819,0,-6.48330448504258
0.450980392156863,0.303152674113044,-0.952942000427156,0,-6.77348655782413
0.454901960784314,0.279582592596744,-0.960121645374628,0,-7.05955647371059
0.458823529411765,0.255842777594436,-0.966718404269187,0,-7.34134056078766
0.462745098039216,0.231947641453898,-0.972728272244605,0,-7.61866774905074
0.466666666666667,0.207911690817759,-0.978147600733806,0,-7.89136967426085
0.470588235294118,0.18374951781657,-0.982973099683902,0,-8.15928078015795
0.474509803921569,0.159475791209981,-0.987201839553569,0,-8.42223841896945
0.47843137254902,0.135105247481393,-0.99083125309156,0,-8.68008295015299
0.482352941176471,0.110652681891501,-0.993859136895274,0,-8.93265783731368
0.486274509803922,0.0861329394961463,-0.996283652748429,0,-9.17980974323663
0.490196078431373,0.0615609061339432,-0.998103328737044,0,-9.42138862297744
0.494117647058824,0.0369514993891449,-0.999317060143023,0,-9.65724781495384
0.498039215686275,0.0123196595352385,-0.999924110114831,0,-9.88724412998336
0.501960784313725,-0.0123196595352383,-0.999924110114831,-0.123196594526285,-9.99924103409817
0.505882352941176,-0.0369514993891447,-0.999317060143023,-0.369514991413656,-9.9931705344208
0.509803921568627,-0.0615609061339425,-0.998103328737044,-0.615609057211445,-9.9810332204424
0.513725490196078,-0.0861329394961456,-0.99628365274843,-0.861329389185793,-9.96283646067827
0.517647058823529,-0.110652681891501,-0.993859136895274,-1.10652681149517,-9.93859130230929
0.52156862745098,-0.135105247481393,-0.99083125309156,-1.35105246575442,-9.90831246447519
0.525490196078431,-0.159475791209981,-0.987201839553569,-1.59475790140612,-9.87201832933865
0.529411764705882,-0.18374951781657,-0.982973099683902,-1.83749516584434,-9.82973093092554
0.533333333333333,-0.207911690817759,-0.978147600733806,-2.07911689423603,-9.78147594174815
0.537254901960784,-0.231947641453898,-0.972728272244605,-2.31947639898568,-9.72728265721953
0.541176470588235,-0.255842777594435,-0.966718404269188,-2.55842775878876,-9.66718397786835
0.545098039215686,-0.279582592596743,-0.960121645374628,-2.79582590721996,-9.60121638936511
0.549019607843137,-0.303152674113044,-0.952942000427156,-3.03152672080247,-9.52941994037182
0.552941176470588,-0.326538712840084,-0.945183828160819,-3.26538710650471,-9.45183821822868
0.556862745098039,-0.349726511206261,-0.93685183853131,-3.49726508861162,-9.36851832249229
0.56078431372549,-0.372701991990914,-0.927951089856575,-3.72701989491753,-9.27951083634178
0.564705882352941,-0.395451206870542,-0.918486985745923,-3.95451204218835,-9.18486979586988
0.568627450980392,-0.417960344886783,-0.908465271819524,-4.1796034208414,-9.0846526572779
0.572549019607843,-0.440215740830987,-0.897892032220258,-4.4021573787911,-8.97892026199423
0.576470588235294,-0.462203883540313,-0.886773685920062,-4.62203880440994,-8.86773679973781
0.580392156862745,-0.483911424100302,-0.875116982822993,-4.83911420855423,-8.75116976954876
0.584313725490196,-0.505325183948948,-0.86292899966739,-5.05325180560479,-8.62928993881
0.588235294117647,-0.526432162877356,-0.850217135729614,-5.26432159347353,-8.50217130028464
0.592156862745098,-0.547219546922111,-0.836989108331978,-5.47219543252718,-8.36989102719529
0.596078431372549,-0.56767471614459,-0.823252948157587,-5.67674712338034,-8.23252942637246
0.6,-0.587785252292473,-0.809016994374947,-5.87785248351066,-8.09016988950066
0.603921568627451,-0.607538946338817,-0.794289889575286,-6.07538942264951,-7.94289884249157
0.607843137254902,-0.626923805894106,-0.779080574525671,-6.26923801690254,-7.79080569301528
0.611764705882353,-0.645928062486787,-0.763398282741103,-6.45928058155502,-7.63398277622118
0.615686274509804,-0.664540178707858,-0.747252534878891,-6.64540174251769,-7.47252529868172
0.619607843137255,-0.682748855215185,-0.730653132958693,-6.82748850636998,-7.30653128059282
0.623529411764706,-0.700543037593291,-0.713610154411752,-7.00543032895784,-7.13610149626623
0.627450980392157,-0.717911923064442,-0.696133945962927,-7.17911918250467,-6.96133941294985
0.631372549019608,-0.734844967046976,-0.678235117349234,-7.34844962119456,-6.78235112801313
0.635294117647059,-0.751331889556873,-0.659924534878723,-7.513318845188,-6.59924530453584
0.63921568627451,-0.767362681448696,-0.641213314833579,-7.67362676303129,-6.41213310533909
0.643137254901961,-0.782927610492103,-0.622112816721474,-7.82927605242164,-6.22112812549882
0.647058823529412,-0.798017227280239,-0.602634636379257,-7.98017221929117,-6.02634632338276
0.650980392156863,-0.812622370966446,-0.582790598933161,-8.12622365517388,-5.82790595025246
0.654901960784314,-0.826734174825763,-0.562592751619823,-8.26734169282079,-5.62592747847345
0.658823529411765,-0.840344071637892,-0.54205335647245,-8.40344066002946,-5.42053352837699
0.662745098039216,-0.853443798888316,-0.521184882876585,-8.53443793165529,-5.21184879381768
0.666666666666667,-0.866025403784438,-0.5,-8.66025397977286,-4.99999996647239
0.670588235294118,-0.878081248083698,-0.478511569101287,-8.78081242195704,-4.78511565892617
0.674509803921569,-0.88960401273071,-0.45673263572184,-8.8960400676545,-4.56732632659209
0.67843137254902,-0.900586702300638,-0.434676421765965,-9.00586696261733,-4.34676418851232
0.682352941176471,-0.911022649246088,-0.412356317473903,-9.11022643137206,-4.12356314708839
0.686274509803922,-0.920905517944954,-0.389785873292679,-9.20905511769801,-3.89785870678961
0.690196078431373,-0.93022930854674,-0.366978791649672,-9.30229302309067,-3.66978789188888
0.694117647058824,-0.938988360615057,-0.343948918633928,-9.38988354318649,-3.43948916327571
0.698039215686274,-0.94717735656404,-0.320710235590255,-9.47177350212721,-3.20710233439726
0.701960784313725,-0.954791324886644,-0.297276850631203,-9.5479131848427,-2.97276848637806
0.705882352941177,-0.961825643172819,-0.273662990072083,-9.61825636723275,-2.7366298823703
0.709803921568627,-0.968276040915759,-0.249882989794231,-9.68276034422962,-2.49882988118635
0.713725490196078,-0.97413860210451,-0.225951286541748,-9.74138595572402,-2.25951285026627
0.717647058823529,-0.979409767601366,-0.201882409157011,-9.79409761033912,-2.01882407803284
0.72156862745098,-0.984086337302604,-0.177690969760269,-9.84086330703791,-1.77690968568758
0.725490196078431,-0.988165472081259,-0.153391654878686,-9.88165465455094,-1.53391653850115
0.729411764705882,-0.991644695510743,-0.128999216530204,-9.91644688861247,-1.28999215665197
0.733333333333333,-0.994521895368273,-0.104528463267654,-9.94521888699484,-1.04528462566736
0.737254901960784,-0.996795324917199,-0.0799942511885416,-9.96795318233166,-0.799942506521383
0.741176470588235,-0.998463603967434,-0.05541147491597,-9.98463597272214,-0.554114745444071
0.745098039215686,-0.999525719713366,-0.0307950585561705,-9.99525713011024,-0.307950583496735
0.749019607843137,-0.999981027348727,-0.00615994663813881,-9.99981020643332,-0.0615994659683315
0.752941176470588,-0.999829250458053,0.0184789049591297,-9.81516815538593,0
0.756862745098039,-0.999070481184493,0.0431065380862953,-9.56352283875322,0
0.76078431372549,-0.997705180173873,0.0677080014047071,-9.30607154523596,0
0.764705882352941,-0.995734176295035,0.0922683594633015,-9.042970572496,0
0.768627450980392,-0.993158666136636,0.116772701765857,-8.77437964809314,0
0.772549019607843,-0.989980213280707,0.141206151823092,-8.50046183251513,0
0.776470588235294,-0.986200747353403,0.16555387618413,-8.22138342018425,0
0.780392156862745,-0.981822562853537,0.189801093441826,-7.93731383850065,0
0.784313725490196,-0.976848317759601,0.213933083206498,-7.64842554498367,0
0.788235294117647,-0.971281031916114,0.237935195042619,-7.35489392257353,0
0.792156862745098,-0.965124085200289,0.26179285736304,-7.05689717315708,0
0.796078431372549,-0.958381215470122,0.285491586275342,-6.75461620938208,0
0.8,-0.951056516295154,0.309016994374947,-6.44823454482589,0
0.803921568627451,-0.943154434471278,0.332354799479659,-6.1379381825851,0
0.807843137254902,-0.934679767321111,0.355490833300318,-5.82391550235376,0
0.811764705882353,-0.925637659781556,0.37841105004231,-5.50635714605886,0
0.815686274509804,-0.916033601280334,0.401101534932718,-5.18545590212233,0
0.819607843137255,-0.905873422403367,0.423548512667924,-4.86140658841994,0
0.823529411764706,-0.895163291355063,0.445738355776538,-4.5344059340082,0
0.827450980392157,-0.883909710213612,0.467657592892586,-4.20465245969088,0
0.831372549019608,-0.872119510983611,0.489292916933924,-3.87234635749778,0
0.835294117647059,-0.859799851448372,0.510631193180907,-3.53768936914908,0
0.83921568627451,-0.846958210824467,0.531659467250436,-3.20088466357855,0
0.843137254901961,-0.83360238522112,0.552364972960506,-2.86213671359064,0
0.847058823529412,-0.819740482907221,0.572735140080505,-2.52165117172579,0
0.850980392156863,-0.805380919388833,0.592757601962555,-2.17963474540958,0
0.854901960784314,-0.790532412300163,0.61242020304925,-1.83629507146152,0
0.858823529411765,-0.77520397611113,0.631711006253251,-1.49184059003948,0
0.862745098039216,-0.759404916654707,0.650618300204242,-1.14648041809655,0
0.866666666666667,-0.743144825477394,0.669130606358858,-0.800424222427,0
0.870588235294118,-0.726433574016224,0.687236685969263,-0.453882092378279,0
0.874509803921569,-0.709281307605853,0.704925546906147,-0.107064412306719,0
0.87843137254902,-0.691698439319371,0.722186450332009,0,0
0.882352941176471,-0.673695643646558,0.739008917220659,0,0
0.886274509803922,-0.655283850013454,0.755382734718993,0,0
0.890196078431372,-0.636474236147142,0.77129796234718,0,0
0.894117647058824,-0.617278221289793,0.786744938033483,0,0
0.898039215686275,-0.597707459266094,0.801714283980067,0,0
0.901960784313726,-0.577773831408251,0.816196912356221,0,0
0.905882352941176,-0.557489439342886,0.83018403081555,0,0
0.909803921568627,-0.53686659764418,0.843667147833766,0,0
0.913725490196078,-0.515917826357752,0.856638077863862,0,0
0.917647058823529,-0.494655843399779,0.869088946305528,0,0
0.92156862745098,-0.473093556836011,0.881012194285784,0,0
0.925490196078431,-0.451244057045323,0.892400583247948,0,0
0.929411764705882,-0.429120608772609,0.903247199346129,0,0
0.933333333333333,-0.4067366430758,0.913545457642601,0,0
0.937254901960784,-0.384105749171926,0.923289106105489,0,0
0.941176470588235,-0.361241666187153,0.932472229404356,0,0
0.945098039215686,-0.338158274815817,0.941089252501372,0,0
0.949019607843137,-0.314869588893508,0.949134944035901,0,0
0.952941176470588,-0.291389746889325,0.956604419500441,0,0
0.956862745098039,-0.267733003322468,0.963493144205983,0,0
0.96078431372549,-0.243913720108378,0.969796936035009,0,0
0.964705882352941,-0.219946357839669,0.975511967980436,0,0
0.968627450980392,-0.195845467007168,0.980634770468978,0,0
0.972549019607843,-0.17162567916636,0.985162233467506,0,0
0.976470588235294,-0.147301698054638,0.989091608371146,0,0
0.980392156862745,-0.122888290664715,0.992420509671936,0,0
0.984313725490196,-0.0984002782796436,0.995146916407064,0,0
0.988235294117647,-0.073852527474874,0.997269173385788,0,0
0.992156862745098,-0.049259941092817,0.99878599219429,0,0
0.996078431372549,-0.0246374491953821,0.999696451977872,0,0
1,-2.44929359829471e-16,1,0,0

